DiscoMatch: Fast Discrete Optimisation for Geometrically Consistent 3D Shape Matching

In this work we propose to combine the advantages of learningbased and combinatorial formalisms for 3D shape matching. While learningbased methods lead to state-of-the-art matching performance, they do not ensure geometric consistency, so that obtained matchings are locally non-smooth. On the contrary, axiomatic, optimisation-based methods allow to take geometric consistency into account by explicitly constraining the space of valid matchings. However, existing axiomatic formalisms do not scale to practically relevant problem sizes, and require user input for the initialisation of non-convex optimisation problems. We work towards closing this gap by proposing a novel combinatorial solver that combines a unique set of favourable properties: our approach (i) is initialisation free, (ii) is massively parallelisable and powered by a quasi-Newton method, (iii) provides optimality gaps, and (iv) delivers improved matching quality with decreased runtime and globally optimal results for many instances.

==> figs/tikz/logs/dt4d_fastdog_final_lb_results_500_upwards.csv <==
1.0,0.31986962860460666
1.1,0.3054142970095729
1.2000000000000002,0.2918795781091086
1.3,0.2790368598964249
1.4000000000000001,0.2668554361801897
1.5,0.2553973232840095
1.6,0.24449491247811977
1.7000000000000002,0.2343545171188484
1.8,0.22472283442096588
1.9000000000000001,0.21562863755935668
2.0,0.2070270775302388
2.1,0.19891847472748947
2.2,0.19121225186328822
2.3000000000000003,0.1839992183804286
2.4000000000000004,0.17720249659648993
2.5,0.17072197574614514
2.6,0.1645964087283586
2.7,0.15882357846281736
2.8000000000000003,0.15331258125915723
2.9000000000000004,0.14821386537727188
3.0,0.1432880504106927
3.1,0.1385614832322633
3.2,0.13420193117730966
3.3000000000000003,0.13001080638690077
3.4000000000000004,0.12604492620693275
3.5,0.12230107048557995
3.6,0.11871450937349776
3.7,0.11529966355156715
3.8000000000000003,0.11202838600753193
3.9000000000000004,0.1090154258819492
4.0,0.10606499685644209
4.1000000000000005,0.10324865647699034
4.2,0.10062431067488636
4.3,0.09805072262002593
4.4,0.09560462310865629
4.5,0.0933074016492713
4.6000000000000005,0.09110672890772957
4.7,0.08896860601618656
4.800000000000001,0.08689111155864036
4.9,0.08496699127004705
5.0,0.08311447733215563
5.1000000000000005,0.08130199223064367
5.2,0.07955872280100147
5.300000000000001,0.07791472165798749
5.4,0.07632109771893807
5.5,0.07478511870316687
5.6000000000000005,0.0732795528975463
5.7,0.07187024659192577
5.800000000000001,0.07051340224661234
5.9,0.06917173860053798
6.0,0.0678763500279229
6.1000000000000005,0.06663037625468043
6.2,0.06545241631596915
6.300000000000001,0.06430264476849777
6.4,0.06316952993356287
6.5,0.06206460821338485
6.6000000000000005,0.06101243288101168
6.7,0.060012324215025385
6.800000000000001,0.05902338557727531
6.9,0.05806108945776842
7.0,0.057110848771257904
7.1000000000000005,0.05620623005875729
7.2,0.055341663155361445
7.300000000000001,0.05449559483663473
7.4,0.05365601582784457
7.5,0.05283321952742465
7.6000000000000005,0.052048118561190605
7.7,0.05129773653321682
7.800000000000001,0.05055189162120196
7.9,0.04982212917417716
8.0,0.049107636741487465
8.1,0.04841404425954983
8.200000000000001,0.047749221265359826
8.3,0.04709705818399124
8.4,0.04645208412190043
8.5,0.045823807688110084
8.6,0.04521017496495376
8.700000000000001,0.04461798760754081
8.8,0.04403739988073326
8.9,0.04346686096821156
9.0,0.04290925906249778
9.1,0.042360598786961946
9.200000000000001,0.04182690160022677
9.3,0.04130910303934715
9.4,0.04080011160860812
9.5,0.040298994070390864
9.600000000000001,0.0398030974082678
9.700000000000001,0.03932624941782088
9.8,0.03886112052952507
9.9,0.0383998750391798
10.0,0.037946991751593565
10.100000000000001,0.03750555755415031
10.200000000000001,0.03707190506713635
10.3,0.036647319290099734
10.4,0.036230088035216663
10.5,0.035823317821107
10.600000000000001,0.03542159372104734
10.700000000000001,0.0350271278746775
10.8,0.034637944256420514
10.9,0.034260042066506236
11.0,0.03388951325039676
11.100000000000001,0.03352160785210174
11.200000000000001,0.03315936028470173
11.3,0.032804732894837256
11.4,0.03246071245052444
11.5,0.032118676980454404
11.600000000000001,0.031781818642496205
11.700000000000001,0.031452553021915984
11.8,0.031127471385414062
11.9,0.030810236423284575
12.0,0.030498282001479974
12.100000000000001,0.030189803818447162
12.200000000000001,0.029885961689079657
12.3,0.029588887679138923
12.4,0.02929552887767081
12.5,0.029008233730462896
12.600000000000001,0.028722567198195027
12.700000000000001,0.028444110456602324
12.8,0.02817046024526875
12.9,0.02789895984844364
13.0,0.027632341223423982
13.100000000000001,0.027369726565047308
13.200000000000001,0.027113035476059144
13.3,0.02685965827237822
13.4,0.02660833112694403
13.5,0.02636111331031981
13.600000000000001,0.026117711222701692
13.700000000000001,0.025880551035338154
13.8,0.02564594337911281
13.9,0.02541261849511244
14.0,0.02518206586702892
14.100000000000001,0.024957683230617502
14.200000000000001,0.024737509465404876
14.3,0.024518142353051827
14.4,0.024301440592521997
14.5,0.0240878344278504
14.600000000000001,0.023878686495076587
14.700000000000001,0.023672934419511155
14.8,0.023469075085623015
14.9,0.023267793516088618
15.0,0.023068576738429415
15.100000000000001,0.022873202673387712
15.200000000000001,0.02268023651044738
15.3,0.02249100114547915
15.4,0.02230310414270345
15.5,0.02211644113341914
15.600000000000001,0.02193251493124862
15.700000000000001,0.02175330685830718
15.8,0.02157574495367166
15.9,0.021398830894490673
16.0,0.02122392088895256
16.1,0.021052046760468523
16.2,0.020883984277703903
16.3,0.020716898828482107
16.400000000000002,0.020551393935817973
16.5,0.020388145611259446
16.6,0.020226648832712035
16.7,0.02006797314965774
16.8,0.01991148106242328
16.900000000000002,0.019756599303638493
17.0,0.01960306735939873
17.1,0.01945126745744297
17.2,0.01930196920028759
17.3,0.019154686527793247
17.400000000000002,0.01900847104720264
17.5,0.01886470232727544
17.6,0.018721954681144036
17.7,0.018580680862231736
17.8,0.018441567092992633
17.900000000000002,0.018304720651566363
18.0,0.018168615457256728
18.1,0.018033934582775184
18.2,0.017900670506417374
18.3,0.01776898342002532
18.400000000000002,0.01763956850260868
18.5,0.017511154969062706
18.6,0.017383580414999232
18.7,0.01725738415246366
18.8,0.017133203696497904
18.900000000000002,0.017010873668717254
19.0,0.016889179089153016
19.1,0.01676818356905897
19.200000000000003,0.016648881437657703
19.3,0.016531285969987996
19.400000000000002,0.01641513891698903
19.5,0.016299721239767036
19.6,0.01618519926457152
19.700000000000003,0.01607268317644165
19.8,0.01596125835967964
19.900000000000002,0.015850507195981408
20.0,0.015740763764151403
20.1,0.01563250348283168
20.200000000000003,0.015525740087312286
20.3,0.015419603120457587
20.400000000000002,0.015314131969812562
20.5,0.015210468011395042
20.6,0.01510769695802413
20.700000000000003,0.01500622289925865
20.8,0.014905270222974307
20.900000000000002,0.014805645289415904
21.0,0.014706902856104058
21.1,0.01460886740004177
21.200000000000003,0.014512761311955311
21.3,0.014417186014443079
21.400000000000002,0.01432222293763167
21.5,0.014228049455630715
21.6,0.014135493669222923
21.700000000000003,0.014043965152220141
21.8,0.013952997700057722
21.900000000000002,0.013862648405886217
22.0,0.013772918026042856
22.1,0.013684617251435606
22.200000000000003,0.013597378331345339
22.3,0.013510767051581414
22.400000000000002,0.01342451527038992
22.5,0.01333890002951836
22.6,0.013254424946698788
22.700000000000003,0.013171233219031459
22.8,0.013088484237499216
22.900000000000002,0.013006326926658403
23.0,0.012924638597901937
23.1,0.01284398494990283
23.200000000000003,0.012764669477441062
23.3,0.012685673133644455
23.400000000000002,0.012607242033168464
23.5,0.012529469696190182
23.6,0.012452469258319396
23.700000000000003,0.01237661499910022
23.8,0.012301141380693947
23.900000000000002,0.012226140073613022
24.0,0.012152048422505321
24.1,0.012078381946848208
24.200000000000003,0.012005644167236746
24.3,0.011933464677000745
24.400000000000002,0.011862001724108047
24.5,0.011791141733620256
24.6,0.011720836067125344
24.700000000000003,0.011651212603621876
24.8,0.011582172893845371
24.900000000000002,0.011514157135666472
25.0,0.011446434098297941
25.1,0.011378877650682264
25.200000000000003,0.011312095043008006
25.3,0.011246373959015031
25.400000000000002,0.01118115578071216
25.5,0.011116037616176654
25.6,0.011051359739682383
25.700000000000003,0.010987584548496507
25.8,0.010924347072317597
25.900000000000002,0.010861724645896166
26.0,0.010799538057353723
26.1,0.010737660334487465
26.200000000000003,0.010676437191203907
26.3,0.01061580652120021
26.400000000000002,0.010555744733476868
26.5,0.01049604978586637
26.6,0.01043670020055553
26.700000000000003,0.010377895788679307
26.8,0.010319659254523082
26.900000000000002,0.010261813426544163
27.0,0.010204410202514476
27.1,0.01014735187562882
27.200000000000003,0.010090953059949132
27.3,0.010034888812865374
27.400000000000002,0.009979233286204764
27.5,0.009924051078400952
27.6,0.009869140421146423
27.700000000000003,0.009815020083593098
27.8,0.009761047126932725
27.900000000000002,0.009707470389947395
28.0,0.00965439935099774
28.1,0.009601647450630843
28.200000000000003,0.009549450029559349
28.3,0.009497617375890253
28.400000000000002,0.009446143824501943
28.5,0.009395018801259538
28.6,0.009344335364498335
28.700000000000003,0.009294284014745196
28.8,0.009244493158405451
28.900000000000002,0.009194841251652115
29.0,0.009145671502112014
29.1,0.009096951798096475
29.200000000000003,0.009048723596998445
29.3,0.009000808529871219
29.400000000000002,0.00895309145647509
29.5,0.008905588802220518
29.6,0.008858671730518306
29.700000000000003,0.008812349757223817
29.8,0.008766124973970864
29.900000000000002,0.008720028054910399
30.0,0.008674380645852284
30.1,0.008629277654618895
30.200000000000003,0.008584603858321736
30.3,0.008540018592254539
30.400000000000002,0.00849571076856221
30.5,0.008451929781634863
30.6,0.008408381792446828
30.700000000000003,0.008365281225953905
30.8,0.008322434603092614
30.900000000000002,0.008279885863764977
31.0,0.008237569025956251
31.1,0.008195486881491626
31.200000000000003,0.008153932712630919
31.3,0.008112606739498074
31.400000000000002,0.008071568437186089
31.5,0.00803071094869562
31.6,0.007990097618720356
31.700000000000003,0.007949914253055707
31.8,0.007910058564941633
31.900000000000002,0.007870408098565995
32.0,0.007830976768176524
32.1,0.007791770485446463
32.2,0.00775292474986229
32.300000000000004,0.007714391881412864
32.4,0.007676178320345196
32.5,0.007638087917480676
32.6,0.007600110368321865
32.7,0.007562626180019171
32.800000000000004,0.00752549521730826
32.9,0.0074884938194574036
33.0,0.0074516519646046385
33.1,0.00741505953743702
33.2,0.0073787401111949065
33.300000000000004,0.007342771269502546
33.4,0.007307030728768404
33.5,0.007271477101859044
33.6,0.007236120101387269
33.7,0.007201061883641552
33.800000000000004,0.007166307725591427
33.9,0.007131767688640703
34.0,0.00709741779169953
34.1,0.007063246718444402
34.2,0.0070293978295143085
34.300000000000004,0.006995738228980517
34.4,0.006962358698564479
34.5,0.006929181634501768
34.6,0.006896155328817959
34.7,0.00686337778555817
34.800000000000004,0.0068308542546372105
34.9,0.006798580696618574
35.0,0.006766411889618818
35.1,0.00673441555278344
35.2,0.006702779597824699
35.300000000000004,0.006671339577591559
35.4,0.006639973479623097
35.5,0.006608843842868414
35.6,0.0065779681952032034
35.7,0.006547355199947493
35.800000000000004,0.006516876855895554
35.9,0.006486477541937354
36.0,0.006456317322549995
36.1,0.006426497087202022
36.2,0.00639686553296417
36.300000000000004,0.006367305824813267
36.4,0.006337925617211018
36.5,0.0063088130156681976
36.6,0.006279896993928793
36.7,0.0062511939698987554
36.800000000000004,0.006222673543801132
36.9,0.006194248234446899
37.0,0.006166051782918244
37.1,0.0061380990141458045
37.2,0.0061103462743971855
37.300000000000004,0.006082664023836433
37.4,0.006055139192856297
37.5,0.006027854207607049
37.6,0.006000745032715179
37.7,0.005973814685338741
37.800000000000004,0.005947012437394988
37.9,0.005920412372285676
38.0,0.00589396337339544
38.1,0.005867646889620521
38.2,0.005841576845825602
38.300000000000004,0.005815671884155672
38.400000000000006,0.005789882818177212
38.5,0.005764196251796893
38.6,0.005738697926564344
38.7,0.005713424629039765
38.800000000000004,0.005688258740515475
38.900000000000006,0.005663248040137418
39.0,0.005638304227643438
39.1,0.005613475074992534
39.2,0.005588935987673452
39.300000000000004,0.005564533688131252
39.400000000000006,0.005540216995262821
39.5,0.005516017993128688
39.6,0.005492000181491411
39.7,0.005468161647446035
39.800000000000004,0.005444479746565758
39.900000000000006,0.005420902540117996
40.0,0.005397419126704659
40.1,0.0053740696101631825
40.2,0.0053508997624309015
40.300000000000004,0.005327885439683457
40.400000000000006,0.005305011728741471
40.5,0.005282252524342478
40.6,0.005259575245721408
40.7,0.005237048500898928
40.800000000000004,0.0052147221898328315
40.900000000000006,0.005192546258399832
41.0,0.005170416663229856
41.1,0.0051483873473953945
41.2,0.005126605835643667
41.300000000000004,0.005104968358194209
41.400000000000006,0.005083426117869122
41.5,0.005061935679036031
41.6,0.005040597563374862
41.7,0.0050194535541303355
41.800000000000004,0.004998377819301271
41.900000000000006,0.004977449722915767
42.0,0.004956627082724563
42.1,0.004935899691337058
42.2,0.004915330559279725
42.300000000000004,0.004894893290901835
42.400000000000006,0.004874566659530178
42.5,0.004854290575874101
42.6,0.004834194687806001
42.7,0.004814242728801006
42.800000000000004,0.004794349069263598
42.900000000000006,0.004774571119181615
43.0,0.0047549429561139275
43.1,0.0047354252807493185
43.2,0.004716026673668938
43.300000000000004,0.004696695742263465
43.400000000000006,0.0046774611184043505
43.5,0.0046583877561401765
43.6,0.004639444314939625
43.7,0.00462060680601253
43.800000000000004,0.00460182434028679
43.900000000000006,0.00458317554980326
44.0,0.0045646701080624096
44.1,0.004546248828259522
44.2,0.004527950303025916
44.300000000000004,0.004509726356962615
44.400000000000006,0.004491603301250312
44.5,0.00447361942433218
44.6,0.00445574477837632
44.7,0.004437970110587704
44.800000000000004,0.0044202920853493475
44.900000000000006,0.004402705243544624
45.0,0.0043852036996501
45.1,0.0043678192927014085
45.2,0.004350569167091656
45.300000000000004,0.004333407358020782
45.400000000000006,0.004316327436282008
45.5,0.0042993043188347966
45.6,0.004282418096170262
45.7,0.004265668915806422
45.800000000000004,0.004248966223245111
45.900000000000006,0.004232326534665396
46.0,0.004215811585171049
46.1,0.004199379963185356
46.2,0.004183032026747871
46.300000000000004,0.004166783766463296
46.400000000000006,0.004150637748743429
46.5,0.004134544760272726
46.6,0.004118516994318378
46.7,0.004102642102089415
46.800000000000004,0.004086834644535314
46.900000000000006,0.0040710964299082
47.0,0.004055429409609359
47.1,0.00403983834991667
47.2,0.004024364770849202
47.300000000000004,0.0040089917299858365
47.400000000000006,0.003993680080705179
47.5,0.003978418045573854
47.6,0.0039632402098979756
47.7,0.003948183132835384
47.800000000000004,0.003933221066823659
47.900000000000006,0.003918327587537326
48.0,0.0039034895573422136
48.1,0.0038887068359935834
48.2,0.003874072731289249
48.300000000000004,0.0038595290483396517
48.400000000000006,0.0038450437953551253
48.5,0.003830596959361838
48.6,0.003816240866117856
48.7,0.0038020069189711164
48.800000000000004,0.0037878431080791836
48.900000000000006,0.0037737202327388585
49.0,0.003759647235718094
49.1,0.0037456825140139843
49.2,0.003731812941315368
49.300000000000004,0.0037180050365399997
49.400000000000006,0.003704276777540219
49.5,0.0036906200241612346
49.6,0.0036770350539309777
49.7,0.0036635517396254574
49.800000000000004,0.0036501087564883832
49.900000000000006,0.0036367304026031083
50.0,0.0036234398651709705
50.1,0.003610237330149802
50.2,0.0035970786968225954
50.300000000000004,0.0035839638989962415
50.400000000000006,0.0035709722300679586
50.5,0.0035580530733958066
50.6,0.003545164844544707
50.7,0.003532366694411133
50.800000000000004,0.0035196438906210797
50.900000000000006,0.003506967674782482
51.0,0.0034943706117015316
51.1,0.0034818419148779393
51.2,0.0034693927186130484
51.300000000000004,0.003456989303600902
51.400000000000006,0.003444633211142212
51.5,0.003432364587939986
51.6,0.003420161323801387
51.7,0.0034080136668801636
51.800000000000004,0.003395898996632101
51.900000000000006,0.0033838499667739603
52.0,0.0033718629004122385
52.1,0.0033599365488559086
52.2,0.0033480614266578794
52.300000000000004,0.003336228106799601
52.400000000000006,0.003324446857280117
52.5,0.0033127184779916025
52.6,0.0033010643326966075
52.7,0.003289464807935153
52.800000000000004,0.0032779192394178282
52.900000000000006,0.003266411043961958
53.0,0.0032549584314433503
53.1,0.0032435663688278817
53.2,0.003232229669869264
53.300000000000004,0.0032209314892726313
53.400000000000006,0.0032096907810487104
53.5,0.00319850413783212
53.6,0.0031873625053950093
53.7,0.003176274304555049
53.800000000000004,0.0031652539270267655
53.900000000000006,0.003154263861234503
54.0,0.003143303495021099
54.1,0.0031324141642371833
54.2,0.0031215912053668203
54.300000000000004,0.0031108112265563104
54.400000000000006,0.0031000723367187433
54.5,0.0030893703521047387
54.6,0.0030787025492196194
54.7,0.003068127848217998
54.800000000000004,0.0030576090163606418
54.900000000000006,0.0030471155852863792
55.0,0.0030366458820309666
55.1,0.003026235911643249
55.2,0.003015927600035392
55.300000000000004,0.0030056524725257583
55.400000000000006,0.0029953932409163475
55.5,0.0029851753031523527
55.6,0.0029750338992298015
55.7,0.0029649467823733137
55.800000000000004,0.0029549081548752186
55.900000000000006,0.002944899329116288
56.0,0.0029349400793602398
56.1,0.0029250316739258715
56.2,0.002915173941406754
56.300000000000004,0.002905382919690011
56.400000000000006,0.0028956229960471077
56.5,0.0028858999509900427
56.6,0.002876231159378476
56.7,0.002866609655949202
56.800000000000004,0.0028570353030184627
56.900000000000006,0.002847502703440919
57.0,0.0028380028712203294
57.1,0.00282855413263202
57.2,0.0028191560901362034
57.300000000000004,0.002809786830521972
57.400000000000006,0.002800462206931828
57.5,0.0027911948785856915
57.6,0.002781954792196322
57.7,0.0027727495720438343
57.800000000000004,0.002763594736229887
57.900000000000006,0.002754484119453364
58.0,0.0027453973782442446
58.1,0.0027363446180918784
58.2,0.002727342626867102
58.300000000000004,0.002718365821217433
58.400000000000006,0.002709433180202785
58.5,0.002700540626469639
58.6,0.002691682883902757
58.7,0.0026828520643204273
58.800000000000004,0.002674049204085355
58.900000000000006,0.0026652928357135315
59.0,0.002656574491345707
59.1,0.002647894180072439
59.2,0.002639245793324133
59.300000000000004,0.0026306303718822564
59.400000000000006,0.002622053017069819
59.5,0.0026135178251262925
59.6,0.0026050264389972442
59.7,0.002596574716063156
59.800000000000004,0.002588149014527707
59.900000000000006,0.002579760953705228
60.0,0.002571417597084853
60.1,0.0025630960424109558
60.2,0.002554805257012593
60.300000000000004,0.0025465658875439908
60.400000000000006,0.002538355858894729
60.5,0.002530163652015657
60.6,0.002522018611660198
60.7,0.0025139084450730813
60.800000000000004,0.002505832165906712
60.900000000000006,0.0024977870610043474
61.0,0.0024897591489123285
61.1,0.0024817761544305215
61.2,0.002473845395941713
61.300000000000004,0.0024659359881507945
61.400000000000006,0.0024580405378647682
61.5,0.0024501731114170556
61.6,0.002442358071456754
61.7,0.0024345850138338303
61.800000000000004,0.0024268306195964397
61.900000000000006,0.0024191011069263405
62.0,0.002411389582558378
62.1,0.0024037246404794437
62.2,0.002396110015364807
62.300000000000004,0.002388515411145145
62.400000000000006,0.0023809326077286292
62.5,0.0023733775198788677
62.6,0.0023658747917462714
62.7,0.002358412306849034
62.800000000000004,0.0023509678645156425
62.900000000000006,0.0023435442723721044
63.0,0.0023361512179850214
63.1,0.0023287961625553756
63.2,0.002321474048340476
63.300000000000004,0.002314178286856558
63.400000000000006,0.002306907026761715
63.5,0.0022996518059798816
63.6,0.002292426897917318
63.7,0.0022852437487217766
63.800000000000004,0.0022780902419047245
63.900000000000006,0.002270956583530724
64.0,0.0022638537607357896
64.10000000000001,0.0022567772397478723
64.2,0.002249732326263855
64.3,0.002242721104707835
64.4,0.0022357315351501698
64.5,0.0022287604048408334
64.60000000000001,0.0022218219919711395
64.7,0.002214917887547035
64.8,0.0022080365848862428
64.9,0.002201176983174051
65.0,0.0021943425728303077
65.10000000000001,0.0021875339802756213
65.2,0.0021807520178531627
65.3,0.0021739940240840046
65.4,0.0021672642019852128
65.5,0.002160555841181196
65.60000000000001,0.0021538790500129083
65.7,0.0021472227286074646
65.8,0.0021405813716543977
65.9,0.002133979917323467
66.0,0.0021273973360634423
66.10000000000001,0.002120827268698052
66.2,0.0021142782155407903
66.3,0.0021077613067634433
66.4,0.002101281333488734
66.5,0.002094816621917309
66.60000000000001,0.0020883692983054026
66.7,0.002081954835106281
66.8,0.0020755641033369677
66.9,0.0020691915542527042
67.0,0.00206285172664218
67.10000000000001,0.002056537087285149
67.2,0.002050241332875187
67.3,0.002043970062451461
67.4,0.002037732288912743
67.5,0.0020315118722649362
67.60000000000001,0.0020253107990329993
67.7,0.002019146042077858
67.8,0.0020130068624309968
67.9,0.0020068797045660123
68.0,0.0020007767898661023
68.10000000000001,0.0019947085641694525
68.2,0.0019886699609301885
68.3,0.001982648838710167
68.4,0.001976651821895574
68.5,0.001970672751156626
68.60000000000001,0.001964726106016338
68.7,0.001958811180262546
68.8,0.0019529031333340998
68.9,0.0019470108794134664
69.0,0.0019411415657005484
69.10000000000001,0.0019353062347793105
69.2,0.0019294916700692733
69.3,0.0019236920968048802
69.4,0.0019179111936303114
69.5,0.0019121431145978519
69.60000000000001,0.0019064134425140222
69.7,0.0019007067970563884
69.8,0.0018950113269365324
69.9,0.001889336011896704
70.0,0.001883680502297634
70.10000000000001,0.0018780553202690639
70.2,0.001872455302465839
70.3,0.0018668722683961739
70.4,0.0018613054414742237
70.5,0.0018557554455519013
70.60000000000001,0.001850225145904629
70.7,0.0018447319380445895
70.8,0.0018392557583371437
70.9,0.001833788105602161
71.0,0.0018283398338902745
71.10000000000001,0.0018229231848777916
71.2,0.0018175315555725808
71.3,0.0018121479987052965
71.4,0.001806786432549938
71.5,0.0018014510218609225
71.60000000000001,0.0017961298995634541
71.7,0.0017908331138702905
71.8,0.0017855604425597426
71.9,0.0017803027355650703
72.0,0.0017750592432990533
72.10000000000001,0.0017698400215612308
72.2,0.0017646416853566043
72.3,0.0017594601674713025
72.4,0.0017543027338474218
72.5,0.0017491627611771142
72.60000000000001,0.0017440441091979087
72.7,0.0017389404156954078
72.8,0.0017338600391260137
72.9,0.001728803047797488
73.0,0.0017237606287342144
73.10000000000001,0.0017187349786742555
73.2,0.0017137237598559424
73.3,0.0017087427895135718
73.4,0.001703780255981563
73.5,0.0016988282410508176
73.60000000000001,0.0016938928305668748
73.7,0.0016889837819240973
73.8,0.0016840960553846632
73.9,0.0016792229277580318
74.0,0.0016743601051924547
74.10000000000001,0.0016695162181153563
74.2,0.0016646965914375597
74.3,0.0016598889766765593
74.4,0.0016551000433886161
74.5,0.0016503297281877897
74.60000000000001,0.0016455765421865762
74.7,0.0016408443672284328
74.8,0.0016361317870554621
74.9,0.0016314344626705683
75.0,0.001626750403528815
75.10000000000001,0.001622088116746779
75.2,0.0016174465331891103
75.3,0.001612814269304527
75.4,0.0016081938355756277
75.5,0.0016036038359031445
75.60000000000001,0.0015990337769140586
75.7,0.0015944801278633763
75.8,0.0015899441398240254
75.9,0.0015854227911355511
76.0,0.0015809156276988736
76.10000000000001,0.0015764323303240487
76.2,0.0015719695795663455
76.3,0.0015675219427176144
76.4,0.001563084005618537
76.5,0.0015586668912458664
76.60000000000001,0.001554274873562349
76.7,0.0015498986233675122
76.80000000000001,0.0015455342825453557
76.9,0.0015411809318099474
77.0,0.0015368481964939875
77.10000000000001,0.0015325398463138435
77.2,0.0015282466393719105
77.30000000000001,0.0015239656322632391
77.4,0.0015196954738415933
77.5,0.0015154398832329446
77.60000000000001,0.0015112076687451457
77.7,0.0015069950081692748
77.80000000000001,0.001502791301524256
77.9,0.001498602585645125
78.0,0.0014944284995095996
78.10000000000001,0.0014902786704223947
78.2,0.0014861492011950372
78.30000000000001,0.0014820264580073816
78.4,0.0014779168919349065
78.5,0.0014738298596776306
78.60000000000001,0.0014697612809505098
78.7,0.0014657050846940583
78.80000000000001,0.001461660001037409
78.9,0.0014576349180026294
79.0,0.0014536221539803882
79.10000000000001,0.001449622786828696
79.2,0.0014456445678326956
79.30000000000001,0.0014416798862543186
79.4,0.0014377257583698968
79.5,0.0014337833908999206
79.60000000000001,0.0014298564339911427
79.7,0.001425945244588296
79.80000000000001,0.0014220560186112257
79.9,0.0014181791943301137
80.0,0.0014143122491840658
80.10000000000001,0.0014104588377835182
80.2,0.0014066237569162483
80.30000000000001,0.0014028124038937093
80.4,0.0013990091922134156
80.5,0.0013952128824170898
80.60000000000001,0.0013914320524287917
80.7,0.0013876686787422125
80.80000000000001,0.0013839207443944255
80.9,0.0013801802930935511
81.0,0.0013764505862454259
81.10000000000001,0.0013727385167196819
81.2,0.0013690385010794142
81.30000000000001,0.0013653570391415767
81.4,0.0013616875297443943
81.5,0.0013580260646585886
81.60000000000001,0.0013543837503933154
81.7,0.0013507562740703164
81.80000000000001,0.0013471415435429353
81.9,0.0013435393969303804
82.0,0.0013399466321875767
82.10000000000001,0.0013363684867744219
82.2,0.0013328078600775503
82.30000000000001,0.0013292558503479118
82.4,0.0013257145138099698
82.5,0.0013221835884365302
82.60000000000001,0.001318669976925304
82.7,0.0013151655080567545
82.80000000000001,0.00131166859519769
82.9,0.0013081890502516977
83.0,0.0013047194657957442
83.10000000000001,0.0013012596173133104
83.2,0.0012978127438506987
83.30000000000001,0.0012943792842245198
83.4,0.0012909518310345246
83.5,0.001287534631398476
83.60000000000001,0.001284133309751668
83.7,0.001280743734456127
83.80000000000001,0.0012773605787996531
83.9,0.001273983837013591
84.0,0.0012706233423617653
84.10000000000001,0.0012672772120544736
84.2,0.0012639394605206708
84.30000000000001,0.0012606088521869285
84.4,0.0012572882321653192
84.5,0.0012539803210552339
84.60000000000001,0.0012506877566065863
84.7,0.0012474065031290408
84.80000000000001,0.0012441313846962392
84.9,0.0012408649742792772
85.0,0.00123760994538376
85.10000000000001,0.0012343693893604986
85.2,0.0012311347252645024
85.30000000000001,0.0012279061452739333
85.4,0.0012246920852158328
85.5,0.001221487382131213
85.60000000000001,0.0012182983764059676
85.7,0.0012151216192720794
85.80000000000001,0.001211951983408332
85.9,0.0012087936394319782
86.0,0.0012056462650897745
86.10000000000001,0.0012025092734685913
86.2,0.0011993819519639465
86.30000000000001,0.0011962662877575804
86.4,0.0011931567182553616
86.5,0.0011900520885858982
86.60000000000001,0.0011869625971298351
86.7,0.0011838854146567846
86.80000000000001,0.0011808157088284543
86.9,0.0011777517408902189
87.0,0.0011746989243768082
87.10000000000001,0.0011716540703823185
87.2,0.0011686205127436065
87.30000000000001,0.0011655965067910161
87.4,0.001162579742037879
87.5,0.0011595693840721788
87.60000000000001,0.0011565696259266214
87.7,0.0011535858451912065
87.80000000000001,0.001150611005058939
87.9,0.00114764151935715
88.0,0.0011446824162073064
88.10000000000001,0.0011417348310177047
88.2,0.0011387965635504622
88.30000000000001,0.0011358659739578241
88.4,0.0011329470489172477
88.5,0.0011300360143808664
88.60000000000001,0.0011271337489713693
88.7,0.001124243095262466
88.80000000000001,0.0011213648492826031
88.9,0.0011184947394776929
89.0,0.0011156302592377312
89.10000000000001,0.0011127774658046246
89.2,0.001109934062314741
89.30000000000001,0.0011071020942149932
89.4,0.0011042804408983272
89.5,0.0011014628560468609
89.60000000000001,0.0010986610304547187
89.7,0.001095870538396322
89.80000000000001,0.0010930886525076845
89.9,0.0010903148905603227
90.0,0.0010875491682056392
90.10000000000001,0.0010847951391165134
90.2,0.0010820505684115671
90.30000000000001,0.0010793141507520654
90.4,0.0010765874096136869
90.5,0.0010738684539264446
90.60000000000001,0.0010711600962978007
90.7,0.0010684649029958546
90.80000000000001,0.0010657751364597703
90.9,0.0010630925739530273
91.0,0.0010604232499458622
91.10000000000001,0.0010577650985042432
91.2,0.0010551132603378195
91.30000000000001,0.0010524667803538856
91.4,0.0010498315421040467
91.5,0.0010472069026933517
91.60000000000001,0.001044589937080932
91.7,0.0010419797174622606
91.80000000000001,0.0010393800540742972
91.9,0.00103678825000412
92.0,0.0010342031103999123
92.10000000000001,0.0010316308812510317
92.2,0.0010290681524455973
92.30000000000001,0.0010265117983878302
92.4,0.0010239648904013046
92.5,0.0010214271776950792
92.60000000000001,0.001018898971483839
92.7,0.0010163769251762427
92.80000000000001,0.0010138649222923332
92.9,0.0010113596026181523
93.0,0.0010088606932138853
93.10000000000001,0.001006374421163275
93.2,0.0010038981808375446
93.30000000000001,0.0010014275976102855
93.4,0.0009989638117194391
93.5,0.0009965073548048554
93.60000000000001,0.000994064407427748
93.7,0.000991630539836826
93.80000000000001,0.0009892027140499613
93.9,0.0009867793719135123
94.0,0.0009843622445698098
94.10000000000001,0.0009819569169365933
94.2,0.0009795609441577233
94.30000000000001,0.0009771709475857235
94.4,0.0009747884953366609
94.5,0.0009724128588943944
94.60000000000001,0.0009700449551283208
94.7,0.0009676876011674981
94.80000000000001,0.0009653364211267106
94.9,0.0009629907010610687
95.0,0.0009606515119744737
95.10000000000001,0.0009583222896451744
95.2,0.000956004585859354
95.30000000000001,0.0009536910805489659
95.4,0.0009513861868622984
95.5,0.0009490933193191749
95.60000000000001,0.0009468079632951431
95.7,0.0009445316814947543
95.80000000000001,0.0009422704586101738
95.9,0.000940013447256627
96.0,0.0009377604403347006
96.10000000000001,0.0009355170396291159
96.2,0.0009332860090466523
96.30000000000001,0.0009310602742117862
96.4,0.0009288381665208488
96.5,0.0009266231085274712
96.60000000000001,0.0009244202215130492
96.7,0.0009222242994898415
96.80000000000001,0.000920034329112777
96.9,0.0009178487131572315
97.0,0.0009156679268201418
97.10000000000001,0.000913497104123109
97.2,0.0009113322325498142
97.30000000000001,0.0009091730857029143
97.4,0.0009070184603521955
97.5,0.0009048725023951235
97.60000000000001,0.0009027348568942761
97.7,0.0009006031433022175
97.80000000000001,0.0008984765502962764
97.9,0.0008963544937862214
98.0,0.0008942407394816154
98.10000000000001,0.0008921351386069913
98.2,0.0008900363551749194
98.30000000000001,0.0008879408885992723
98.4,0.0008858531510301154
98.5,0.0008837727181065179
98.60000000000001,0.0008816983125212495
98.7,0.0008796320987640424
98.80000000000001,0.0008775706806851839
98.9,0.0008755168132115782
99.0,0.0008734682059707222
99.10000000000001,0.0008714281482427954
99.2,0.0008693960045379809
99.30000000000001,0.000867369765002622
99.4,0.000865348967856369
99.5,0.0008633330857158283
99.60000000000001,0.000861324598386023
99.7,0.0008593196913501712
99.80000000000001,0.0008573196525827525
99.9,0.0008553256265275133
100.0,0.0008533361413752738
100.10000000000001,0.0008513535965288001
100.2,0.0008493784014063345
100.30000000000001,0.0008474089368142957
100.4,0.0008454414470110303
100.5,0.0008434810534717837
100.60000000000001,0.0008415289770842385
100.7,0.0008395803228573842
100.80000000000001,0.0008376376437804668
100.9,0.0008357016612738741
101.0,0.000833772283319555
101.10000000000001,0.0008318474637857926
101.2,0.0008299294824379652
101.30000000000001,0.0008280165447492907
101.4,0.0008261080799220996
101.5,0.0008242043872706886
101.60000000000001,0.0008223076560680914
101.7,0.0008204172507974716
101.80000000000001,0.0008185319115499736
101.9,0.0008166520741273318
102.0,0.000814776215902593
102.10000000000001,0.0008129102807350277
102.2,0.000811052597276054
102.30000000000001,0.0008092028828904199
102.4,0.000807357922684391
102.5,0.0008055160291065453
102.60000000000001,0.0008036818495798421
102.7,0.0008018546881447741
102.80000000000001,0.0008000319998881428
102.9,0.0007982132470430858
103.0,0.0007963992000420742
103.10000000000001,0.0007945915083769921
103.2,0.0007927896448209266
103.30000000000001,0.0007909924869484921
103.4,0.0007891975892053041
103.5,0.0007874066289515849
103.60000000000001,0.0007856223925662253
103.7,0.0007838432865056637
103.80000000000001,0.0007820666005588475
103.9,0.0007802940371172768
104.0,0.0007785273418203344
104.10000000000001,0.0007767646283504861
104.2,0.0007750067467357103
104.30000000000001,0.0007732547830558822
104.4,0.0007715058872406343
104.5,0.0007697611328653563
104.60000000000001,0.0007680228499707688
104.7,0.0007662886037520876
104.80000000000001,0.0007645577591915645
104.9,0.0007628318237393382
105.0,0.0007611109743682878
105.10000000000001,0.0007593951544437708
105.2,0.0007576828163341335
105.30000000000001,0.0007559758769268646
105.4,0.0007542756453863635
105.5,0.0007525797142635945
105.60000000000001,0.0007508887853546803
105.7,0.0007492027270369815
105.80000000000001,0.0007475225822117368
105.9,0.0007458469004153951
106.0,0.0007441749788978727
106.10000000000001,0.0007425092406917138
106.2,0.0007408472527015153
106.30000000000001,0.0007391886657789369
106.4,0.0007375368946276512
106.5,0.0007358893928639076
106.60000000000001,0.0007342486600379492
106.7,0.0007326137680186734
106.80000000000001,0.0007309817220253662
106.9,0.0007293542315858127
107.0,0.0007277317761922363
107.10000000000001,0.0007261151202172597
107.2,0.0007245028451160838
107.30000000000001,0.0007228943607000619
107.4,0.0007212902759415814
107.5,0.0007196897314027148
107.60000000000001,0.0007180937525401027
107.7,0.0007165037395439555
107.80000000000001,0.0007149169336099541
107.9,0.0007133332233897859
108.0,0.000711755497894976
108.10000000000001,0.0007101822495715773
108.2,0.0007086124066578987
108.30000000000001,0.0007070490012849724
108.4,0.0007054888547371839
108.5,0.0007039324797079232
108.60000000000001,0.000702381704606718
108.7,0.0007008371220065481
108.80000000000001,0.0006992961739443625
108.9,0.000697757921306553
109.0,0.0006962246574255379
109.10000000000001,0.0006946989420929474
109.2,0.0006931778141605785
109.30000000000001,0.0006916591673540471
109.4,0.0006901443596067495
109.5,0.0006886336951935119
109.60000000000001,0.0006871301758080441
109.7,0.000685632486446751
109.80000000000001,0.0006841383249391787
109.9,0.000682646743884571
110.0,0.0006811583845742908
110.10000000000001,0.000679678339763619
110.2,0.0006782021804847315
110.30000000000001,0.0006767273732357171
110.4,0.0006752558740141558
110.5,0.0006737887803488456
110.60000000000001,0.0006723267476608204
110.7,0.0006708679798088334
110.80000000000001,0.0006694126403535728
110.9,0.000667960164082657
111.0,0.0006665112123186869
111.10000000000001,0.0006650664492243523
111.2,0.0006636241972196856
111.30000000000001,0.000662184612244934
111.4,0.0006607486756471694
111.5,0.0006593152998732439
111.60000000000001,0.0006578845891648281
111.7,0.0006564590442927496
111.80000000000001,0.0006550367354800313
111.9,0.0006536169362189026
112.0,0.0006522003871108451
112.10000000000001,0.0006507874959773285
112.2,0.000649378466660394
112.30000000000001,0.00064797208881627
112.4,0.0006465697116832913
112.5,0.000645171610254644
112.60000000000001,0.000643777097492776
112.7,0.0006423859003346911
112.80000000000001,0.0006409989781463864
112.9,0.0006396160213679365
113.0,0.0006382359904251372
113.10000000000001,0.0006368601131071963
113.2,0.0006354871684798743
113.30000000000001,0.0006341173431316664
113.4,0.0006327500342432594
113.5,0.0006313860825312252
113.60000000000001,0.0006300297654133688
113.7,0.0006286758596845885
113.80000000000001,0.0006273260695632049
113.9,0.0006259800773024983
114.0,0.0006246371335946906
114.10000000000001,0.0006232974578536066
114.2,0.0006219617265660948
114.30000000000001,0.0006206281295093377
114.4,0.0006192980291703575
114.5,0.0006179719408653067
114.60000000000001,0.0006166532498266169
114.7,0.000615338728286363
114.80000000000001,0.0006140270167603762
114.9,0.0006127185650906155
115.0,0.0006114137607778447
115.10000000000001,0.0006101139102553178
115.2,0.0006088189989573873
115.30000000000001,0.000607525565737212
115.4,0.0006062355902831135
115.5,0.0006049490535638035
115.60000000000001,0.0006036663475813211
115.7,0.000602388438280305
115.80000000000001,0.0006011120799549297
115.9,0.0005998374393921651
116.0,0.0005985662850947295
116.10000000000001,0.0005972999641953606
116.2,0.0005960374261145992
116.30000000000001,0.0005947760353040519
116.4,0.0005935166386524114
116.5,0.0005922613912855198
116.60000000000001,0.0005910110287200488
116.7,0.0005897628550443801
116.80000000000001,0.0005885176046047559
116.9,0.0005872743931435468
117.0,0.0005860349731993739
117.10000000000001,0.0005847994358204148
117.2,0.0005835675128698433
117.30000000000001,0.0005823380498046946
117.4,0.0005811105618908797
117.5,0.0005798867451857772
117.60000000000001,0.0005786663798163273
117.7,0.0005774481045230049
117.80000000000001,0.0005762328747020755
117.9,0.0005750203995282963
118.0,0.0005738102158463687
118.10000000000001,0.0005726032288692363
118.2,0.0005713998941933853
118.30000000000001,0.0005701998513230014
118.4,0.00056900203189348
118.5,0.0005678061645545599
118.60000000000001,0.000566613104256266
118.7,0.0005654230877838836
118.80000000000001,0.0005642358280853077
118.9,0.0005630511762216309
119.0,0.0005618689811218242
119.10000000000001,0.0005606893491203059
119.2,0.0005595136109083929
119.30000000000001,0.0005583392187359904
119.4,0.0005571676976994577
119.5,0.0005559989700776249
119.60000000000001,0.0005548330807120714
119.7,0.0005536701981954071
119.80000000000001,0.0005525098574154333
119.9,0.0005513520002700215
120.0,0.0005501974351703798
120.10000000000001,0.0005490457336043578
120.2,0.0005478978557347308
120.30000000000001,0.000546752350856978
120.4,0.0005456086364075451
120.5,0.0005444687699810319
120.60000000000001,0.0005433319106734778
120.7,0.0005421972712035669
120.80000000000001,0.0005410656440582699
120.9,0.0005399376161707443
121.0,0.0005388124689737688
121.10000000000001,0.0005376887689424826
121.2,0.0005365716368297236
121.30000000000001,0.0005354587959108095
121.4,0.0005343482721743046
121.5,0.0005332399929528351
121.60000000000001,0.000532135262319361
121.7,0.0005310323545043291
121.80000000000001,0.0005299320998913385
121.9,0.0005288338280586334
122.0,0.0005277379028733542
122.10000000000001,0.0005266449902367311
122.2,0.0005255553303203102
122.30000000000001,0.0005244682350681491
122.4,0.0005233833190429948
122.5,0.0005223010249132899
122.60000000000001,0.0005212223759179675
122.7,0.0005201460928536644
122.80000000000001,0.0005190706881662549
122.9,0.0005179979967440669
123.0,0.000516928031457983
123.10000000000001,0.0005158609410696948
123.2,0.0005147960590635371
123.30000000000001,0.0005137324228924119
123.4,0.0005126708687540518
123.5,0.0005116115342993753
123.60000000000001,0.0005105547552746231
123.7,0.0005094997839463312
123.80000000000001,0.0005084461402191897
123.9,0.0005073944424860651
124.0,0.0005063451738600742
124.10000000000001,0.0005052977495845105
124.2,0.0005042526839527843
124.30000000000001,0.000503209928807561
124.4,0.0005021683819664626
124.5,0.0005011290380973866
124.60000000000001,0.0005000921130409604
124.7,0.0004990575038111853
124.80000000000001,0.000498024929475587
124.9,0.0004969943965845913
125.0,0.000495966824225193
125.10000000000001,0.0004949407003346002
125.2,0.0004939161031741206
125.30000000000001,0.0004928948471372385
125.4,0.0004918746460978019
125.5,0.0004908560094709263
125.60000000000001,0.0004898394475666643
125.7,0.000488825313278222
125.80000000000001,0.00048781367455113253
125.9,0.0004868041976447405
126.0,0.0004857973582707821
126.10000000000001,0.00048479330089869313
126.2,0.00048379093795296644
126.30000000000001,0.0004827906259881016
126.4,0.0004817927536303352
126.5,0.0004807965535201278
126.60000000000001,0.00047980237558422375
126.7,0.00047880994824502565
126.80000000000001,0.00047781918558901474
126.9,0.00047683025166566696
127.0,0.0004758433159253995
127.10000000000001,0.00047485870298742835
127.2,0.00047387629278971584
127.30000000000001,0.000472895293599718
127.4,0.00047191593307048773
127.5,0.0004709381977726573
127.60000000000001,0.00046996217834322944
127.7,0.0004689890243566356
127.80000000000001,0.0004680176965353496
127.9,0.0004670482275514698
128.0,0.0004660811702360927
128.1,0.0004651159808031547
128.20000000000002,0.0004641532213868675
128.3,0.00046319210751802814
128.4,0.0004622326447588936
128.5,0.0004612754504842112
128.6,0.0004603201069197134
128.70000000000002,0.0004593673369974662
128.8,0.0004584159416290778
128.9,0.0004574661406316424
129.0,0.00045651907980440393
129.1,0.0004555743467345722
129.20000000000002,0.00045463089944950265
129.3,0.00045368913127558037
129.4,0.0004527490333696295
129.5,0.0004518113268815432
129.6,0.00045087555363439543
129.70000000000002,0.00044994274635137886
129.8,0.0004490116627143119
129.9,0.0004480820190843487
130.0,0.0004471547172985094
130.1,0.00044623027067818217
130.20000000000002,0.0004453070610792626
130.3,0.00044438514017762997
130.4,0.0004434666816137763
130.5,0.00044255120169615957
130.6,0.0004416380550103762
130.70000000000002,0.0004407263771716039
130.8,0.00043981710462608287
130.9,0.0004389109336147702
131.0,0.00043800598836756465
131.1,0.0004371028137562253
131.20000000000002,0.00043620139237687214
131.3,0.0004353015422611641
131.4,0.00043440412111046876
131.5,0.000433509120547511
131.6,0.00043261613481595254
131.70000000000002,0.00043172612680551255
131.8,0.00043083769476429427
131.9,0.00042995077213611515
132.0,0.0004290658358212868
132.1,0.00042818303707408176
132.20000000000002,0.0004273022846048672
132.3,0.0004264226258371757
132.4,0.0004255444701673295
132.5,0.0004246683527640475
132.6,0.0004237938273365962
132.70000000000002,0.0004229215741384507
132.8,0.0004220509501857589
132.9,0.0004211816591773099
133.0,0.0004203148235899876
133.1,0.0004194493600408791
133.20000000000002,0.00041858561155935634
133.3,0.00041772346639681727
133.4,0.00041686357535534226
133.5,0.00041600561520892503
133.6,0.0004151490915200308
133.70000000000002,0.0004142943802763584
133.8,0.0004134424712717801
133.9,0.00041259191757229106
134.0,0.0004117423866156519
134.1,0.0004108950131927212
134.20000000000002,0.0004100492978087812
134.3,0.00040920542523196926
134.4,0.00040836271258272417
134.5,0.0004075218517546506
134.6,0.0004066823612071291
134.70000000000002,0.0004058445821366981
134.8,0.000405009109219162
134.9,0.00040417564078775483
135.0,0.0004033433511734117
135.1,0.0004025124808018081
135.20000000000002,0.00040168411830289366
135.3,0.00040085729784760716
135.4,0.0004000320664027216
135.5,0.0003992092126896769
135.6,0.00039838841697139123
135.70000000000002,0.000397569994893908
135.8,0.00039675297462178524
135.9,0.00039593794277874674
136.0,0.00039512494383181447
136.1,0.0003943134179258783
136.20000000000002,0.0003935043706741272
136.3,0.000392696362958117
136.4,0.00039189006283497544
136.5,0.000391086583329236
136.6,0.00039028441385936395
136.70000000000002,0.0003894853163097405
136.8,0.00038868947402644874
136.9,0.0003878956790180177
137.0,0.00038710413660363063
137.1,0.0003863149886291721
137.20000000000002,0.0003855276469930025
137.3,0.00038474228277846225
137.4,0.0003839607290158905
137.5,0.00038318336391228924
137.6,0.00038240816729091863
137.70000000000002,0.0003816343760426949
137.8,0.0003808623488852081
137.9,0.0003800928923747397
138.0,0.0003793251681319264
138.1,0.00037855949786896236
138.20000000000002,0.0003777964777044577
138.3,0.00037703489382992397
138.4,0.00037627454335190444
138.5,0.0003755174991723552
138.6,0.00037476332775091063
138.70000000000002,0.0003740104637324738
138.8,0.00037325913665971384
138.9,0.000372510209631753
139.0,0.00037176405487363386
139.1,0.00037101965260355826
139.20000000000002,0.0003702762827707972
139.3,0.00036953666659608655
139.4,0.00036879943978383045
139.5,0.00036806426851024017
139.6,0.0003673304896119782
139.70000000000002,0.0003665986026706908
139.8,0.00036586749113599876
139.9,0.0003651383840070044
140.0,0.000364410932756559
140.1,0.0003636849967535536
140.20000000000002,0.0003629609973288963
140.3,0.00036223808866461186
140.4,0.00036151622554490755
140.5,0.0003607960746670826
140.6,0.0003600777237652245
140.70000000000002,0.0003593605689176357
140.8,0.00035864541188233346
140.9,0.000357931902505503
141.0,0.00035722023539522404
141.1,0.00035651041642921954
141.20000000000002,0.00035580338132306635
141.3,0.0003550988036709428
141.4,0.0003543950191016746
141.5,0.0003536929782465164
141.6,0.0003529934917219413
141.70000000000002,0.000352295543294062
141.8,0.00035159837898704303
141.9,0.0003509035248107313
142.0,0.0003502110538064678
142.1,0.00034952030162490363
142.20000000000002,0.0003488308498228902
142.3,0.00034814362882302894
142.4,0.0003474574093344661
142.5,0.00034677681645697167
142.6,0.0003460998263687562
142.70000000000002,0.00034542397480981027
142.8,0.00034474950175704644
142.9,0.000344076256649363
143.0,0.00034340451780347046
143.1,0.00034273364875974955
143.20000000000002,0.000342064149821529
143.3,0.0003413962202731941
143.4,0.00034072995760421295
143.5,0.00034006486026209604
143.6,0.000339401440038821
143.70000000000002,0.0003387393719940144
143.8,0.0003380781453631742
143.9,0.0003374185575818589
144.0,0.00033676114186493287
144.1,0.0003361048156375801
144.20000000000002,0.00033544954382488517
144.3,0.00033479538971620325
144.4,0.00033414286176913354
144.5,0.00033349225634808784
144.6,0.0003328430219537967
144.70000000000002,0.00033219519449340204
144.8,0.00033154850100753014
144.9,0.0003309027551790911
145.0,0.00033025951719519093
145.1,0.0003296174034015532
145.20000000000002,0.0003289772302396863
145.3,0.00032833865739260537
145.4,0.00032770080469940325
145.5,0.0003270647762198623
145.6,0.00032643122117134894
145.70000000000002,0.0003257990034555728
145.8,0.0003251677068096041
145.9,0.0003245373285345502
146.0,0.0003239098511784655
146.1,0.000323283732651648
146.20000000000002,0.000322658295956708
146.3,0.0003220342566828907
146.4,0.00032141178691104134
146.5,0.0003207906126302836
146.6,0.0003201705706655243
146.70000000000002,0.0003195517657546909
146.8,0.00031893405669929743
146.9,0.0003183174433820558
147.0,0.0003177020718762369
147.1,0.00031708814873771126
147.20000000000002,0.0003164755448420319
147.3,0.00031586393554932377
147.4,0.00031525342739242173
147.5,0.0003146441610429068
147.6,0.00031403674552548923
147.70000000000002,0.0003134307923255992
147.8,0.0003128257925716518
147.9,0.00031222150654184656
148.0,0.0003116189091353313
148.1,0.0003110181707915466
148.20000000000002,0.0003104188349155594
148.3,0.00030982049745768397
148.4,0.0003092234311161518
148.5,0.0003086280446741058
148.6,0.0003080338070198754
148.70000000000002,0.0003074419054186393
148.8,0.00030685110693366
148.9,0.0003062608122191146
149.0,0.00030567276909206965
149.1,0.000305085840005242
149.20000000000002,0.0003045002046040171
149.3,0.00030391540246258304
149.4,0.0003033314070989865
149.5,0.0003027489711737951
149.6,0.0003021684981856031
149.70000000000002,0.0003015891770625662
149.8,0.00030101111954721057
149.9,0.0003004337492771797
150.0,0.0002998591450400202
150.1,0.0002992858460827656
150.20000000000002,0.0002987133640743112
150.3,0.00029814222789808733
150.4,0.0002975732666930634
150.5,0.00029700502510204656
150.6,0.00029643783769868156
150.70000000000002,0.00029587147660168635
150.8,0.00029530642398507915
150.9,0.0002947421915669494
151.0,0.0002941790819797965
151.1,0.0002936170930346946
151.20000000000002,0.00029305617992612297
151.3,0.00029249595985589137
151.4,0.00029193722189183735
151.5,0.00029137967588676873
151.6,0.00029082310630184174
151.70000000000002,0.00029026723110201587
151.8,0.00028971214371781724
151.9,0.0002891580314679433
152.0,0.0002886051749828671
152.1,0.00028805291713243235
152.20000000000002,0.00028750169055472127
152.3,0.00028695142399231166
152.4,0.0002864024815994245
152.5,0.0002858548273257056
152.6,0.00028530795947538033
152.70000000000002,0.00028476211165293915
152.8,0.00028421746308355167
152.9,0.0002836738899746855
153.0,0.0002831325055390689
153.1,0.0002825915144349228
153.20000000000002,0.00028205134175210477
153.3,0.0002815123510447618
153.4,0.00028097405277308156
153.5,0.00028043726870629373
153.60000000000002,0.00027990144697153405
153.70000000000002,0.0002793664949373838
153.8,0.0002788330730666203
153.9,0.0002783002967088925
154.0,0.00027776903316579403
154.10000000000002,0.0002772390194959376
154.20000000000002,0.00027670995738582604
154.3,0.0002761820247598101
154.4,0.00027565496726465586
154.5,0.0002751292268396951
154.60000000000002,0.00027460547261157697
154.70000000000002,0.00027408245690925667
154.8,0.0002735603324349798
154.9,0.00027303908557403835
155.0,0.0002725187715170059
155.10000000000002,0.00027199974649839075
155.20000000000002,0.00027148149800892664
155.3,0.00027096363557548074
155.4,0.0002704467851435234
155.5,0.0002699310518287483
155.60000000000002,0.0002694162975619188
155.70000000000002,0.000268902373021471
155.8,0.00026838883624103854
155.9,0.00026787617591263603
156.0,0.00026736450243356234
156.10000000000002,0.0002668538100037584
156.20000000000002,0.00026634442456126425
156.3,0.00026583550324059196
156.4,0.00026532734715131273
156.5,0.0002648205367045609
156.60000000000002,0.00026431457121007764
156.70000000000002,0.00026380958559017406
156.8,0.00026330516778892677
156.9,0.00026280121933971404
157.0,0.00026229927350600985
157.10000000000002,0.00026179841178867514
157.20000000000002,0.0002612987862832062
157.3,0.0002607998024408155
157.4,0.00026030169595651665
157.5,0.00025980487131483526
157.60000000000002,0.00025930902536504225
157.70000000000002,0.0002588141155623566
157.8,0.0002583198751917646
157.9,0.00025782661335307347
158.0,0.000257334676180893
158.10000000000002,0.0002568442050522213
158.20000000000002,0.0002563546024432481
158.3,0.0002558662133347106
158.4,0.00025537861272281417
158.5,0.0002548918663154788
158.60000000000002,0.00025440627461533334
158.70000000000002,0.00025392128598821434
158.8,0.0002534374504007271
158.9,0.0002529547110476832
159.0,0.00025247301854878384
159.10000000000002,0.000251992169511657
159.20000000000002,0.00025151243688934026
159.3,0.00025103361272475115
159.4,0.00025055583128707766
159.5,0.0002500788429839824
159.60000000000002,0.0002496028247070436
159.70000000000002,0.00024912759300771317
159.8,0.00024865319239996466
159.9,0.0002481797365997437
160.0,0.00024770719191291373
160.10000000000002,0.0002472350697988943
160.20000000000002,0.00024676399131284474
160.3,0.0002462937880378989
160.4,0.0002458251491080103
160.5,0.0002453574932141868
160.60000000000002,0.0002448902589343771
160.70000000000002,0.0002444241210737736
160.8,0.0002439589343293254
160.9,0.00024349470608590868
161.0,0.0002430313775297928
161.10000000000002,0.00024256898417699554
161.20000000000002,0.00024210768242133093
161.3,0.00024164728968615524
161.4,0.0002411875723800289
161.5,0.0002407289764086061
161.60000000000002,0.00024027118726686157
161.70000000000002,0.00023981412544964812
161.8,0.00023935804709848652
161.9,0.0002389026547701429
162.0,0.00023844866362248045
162.10000000000002,0.0002379953855467265
162.20000000000002,0.00023754271560594845
162.3,0.0002370907115814443
162.4,0.0002366393378111328
162.5,0.00023618902694156124
162.60000000000002,0.00023573929859925746
162.70000000000002,0.00023529032816398934
162.8,0.00023484187916085955
162.9,0.0002343945549091897
163.0,0.00023394843869826827
163.10000000000002,0.0002335030602599234
163.20000000000002,0.0002330583320057828
163.3,0.00023261420365961404
163.4,0.00023217098646407925
163.5,0.00023172885195392307
163.60000000000002,0.00023128768843248975
163.70000000000002,0.00023084704015958029
163.8,0.00023040692794834612
163.9,0.00022996754358111982
164.0,0.0002295292860650693
164.10000000000002,0.0002290919246967714
164.20000000000002,0.0002286556692666355
164.3,0.00022821990906220295
164.4,0.00022778499245319235
164.5,0.00022735112543494781
164.60000000000002,0.0002269179077644446
164.70000000000002,0.0002264851960767976
164.8,0.0002260527719171947
164.9,0.00022562111003635434
165.0,0.00022519064958939627
165.10000000000002,0.00022476159052065036
165.20000000000002,0.00022433515392160757
165.3,0.00022390966528321643
165.4,0.00022348533252131698
165.5,0.0002230640542329055
165.60000000000002,0.00022264344182397513
165.70000000000002,0.00022222341912189267
165.8,0.0002218044335781416
165.9,0.00022138639016225275
166.0,0.00022096925823335677
166.10000000000002,0.00022055272095989912
166.20000000000002,0.00022013716544270969
166.3,0.00021972275029619924
166.4,0.00021930917757560745
166.5,0.00021889615698159848
166.60000000000002,0.00021848423442247068
166.70000000000002,0.00021807316021925138
166.8,0.0002176630141150577
166.9,0.00021725477064662768
167.0,0.0002168500149194592
167.10000000000002,0.00021644723556255217
167.20000000000002,0.00021604530225165098
167.3,0.0002156443890199072
167.4,0.00021524433474845648
167.5,0.00021484486829180502
167.60000000000002,0.00021444588414125162
167.70000000000002,0.00021404788185391013
167.8,0.00021365043031969954
167.9,0.0002132542200301463
168.0,0.00021285865906058837
168.10000000000002,0.00021246390568867865
168.20000000000002,0.00021206997107960397
168.3,0.00021167679495536225
168.4,0.00021128444786394418
168.5,0.00021089270048214534
168.60000000000002,0.0002105017244903292
168.70000000000002,0.00021011175672628905
168.8,0.00020972225415600684
168.9,0.00020933337426759638
169.0,0.00020894529359815215
169.10000000000002,0.00020855796763466554
169.20000000000002,0.00020817101297327252
169.3,0.00020778488798988367
169.4,0.00020739954204011636
169.5,0.00020701486606225714
169.60000000000002,0.000206630873045534
169.70000000000002,0.00020624766919090216
169.8,0.000205865260320899
169.9,0.0002054832641993682
170.0,0.0002051023402401193
170.10000000000002,0.00020472197432567794
170.20000000000002,0.0002043420524270847
170.3,0.00020396289444920497
170.4,0.00020358420432156263
170.5,0.0002032062020820076
170.60000000000002,0.00020282889157498412
170.70000000000002,0.00020245232178953327
170.8,0.00020207601682173986
170.9,0.00020170028636984274
171.0,0.000201325592568818
171.10000000000002,0.00020095206037133465
171.20000000000002,0.0002005788592055823
171.3,0.0002002058604944225
171.4,0.0001998335206962438
171.5,0.0001994619690897691
171.60000000000002,0.00019909099360797714
171.70000000000002,0.00019872043664258423
171.8,0.0001983501960848798
171.9,0.00019798076168530028
172.0,0.00019761198784665874
172.10000000000002,0.00019724387879604507
172.20000000000002,0.00019687616057211785
172.3,0.0001965088321434685
172.4,0.00019614222602520642
172.5,0.00019577641098256
172.60000000000002,0.0001954111199205301
172.70000000000002,0.00019504631299119548
172.8,0.00019468217444932391
172.9,0.00019431869930434907
173.0,0.000193956041667423
173.10000000000002,0.00019359380606486076
173.20000000000002,0.00019323229485320053
173.3,0.00019287134012495763
173.4,0.0001925109181953184
173.5,0.000192151111608286
173.60000000000002,0.00019179167437978533
173.70000000000002,0.0001914331749905062
173.8,0.00019107539858279423
173.9,0.00019071816822676267
174.0,0.00019036127871183882
174.10000000000002,0.00019000523556217934
174.20000000000002,0.00018964999299598452
174.3,0.00018929527170262692
174.4,0.00018894094385750755
174.5,0.0001885870703850764
174.60000000000002,0.00018823395902013915
174.70000000000002,0.00018788145025800128
174.8,0.00018752985735334609
174.9,0.00018717875622335355
175.0,0.00018682824438135925
175.10000000000002,0.00018647877914050972
175.20000000000002,0.0001861300941204898
175.3,0.0001857821898869865
175.4,0.00018543494372733396
175.5,0.00018508818333944858
175.60000000000002,0.00018474181503849135
175.70000000000002,0.00018439616462092662
175.8,0.00018405093844945844
175.9,0.0001837063784055757
176.0,0.00018336223627960787
176.10000000000002,0.00018301878250253877
176.20000000000002,0.0001826762830580294
176.3,0.00018233418293497818
176.4,0.00018199276019537604
176.5,0.0001816520342057784
176.60000000000002,0.00018131177459327242
176.70000000000002,0.00018097224147844388
176.8,0.00018063321297480687
176.9,0.00018029503030012785
177.0,0.00017995776963208765
177.10000000000002,0.00017962120405626834
177.20000000000002,0.00017928513324334407
177.3,0.0001789495826682872
177.4,0.00017861431619353263
177.5,0.00017827967817485402
177.60000000000002,0.0001779457305803223
177.70000000000002,0.00017761233292987744
177.8,0.000177279922653365
177.9,0.0001769480936382822
178.0,0.00017661709488743272
178.10000000000002,0.0001762868802482982
178.20000000000002,0.00017595712368516839
178.3,0.00017562781553318623
178.4,0.0001752991856714202
178.5,0.00017497140050222115
178.60000000000002,0.00017464430132005843
178.70000000000002,0.00017431752600938718
178.8,0.00017399119082232338
178.9,0.00017366572729104852
179.0,0.00017334084632228487
179.10000000000002,0.0001730170806881004
179.20000000000002,0.0001726935437388056
179.3,0.0001723707306942959
179.4,0.00017204876503751715
179.5,0.00017172742659043603
179.60000000000002,0.00017140660009975762
179.70000000000002,0.0001710861462694685
179.8,0.00017076643818382333
179.9,0.00017044739008384744
180.0,0.0001701290860625135
180.10000000000002,0.00016981121471131296
180.20000000000002,0.00016949511894944754
180.3,0.0001691826674052774
180.4,0.00016887066193449016
180.5,0.0001685592514001853
180.60000000000002,0.00016824826417427666
180.70000000000002,0.00016793789960225397
180.8,0.0001676281216230131
180.9,0.00016731884571312086
181.0,0.0001670100978308417
181.10000000000002,0.0001667019860321755
181.20000000000002,0.00016639481481463405
181.3,0.00016608815329223348
181.4,0.0001657818085082472
181.5,0.00016547600113759762
181.60000000000002,0.0001651705090194577
181.70000000000002,0.00016486641510042441
181.8,0.00016456284473822649
181.9,0.00016425970289061644
182.0,0.00016395701677158862
182.10000000000002,0.00016365506230021855
182.20000000000002,0.00016335376159355683
182.3,0.00016305317862786047
182.4,0.00016275309244109397
182.5,0.00016245337337936704
182.60000000000002,0.0001621546966195829
182.70000000000002,0.0001618565047455465
182.8,0.00016155889221864585
182.9,0.00016126168977086776
183.0,0.00016096463693051756
183.10000000000002,0.00016066824403018632
183.20000000000002,0.0001603724636868703
183.3,0.00016007719667189595
183.4,0.00015978235541843383
183.5,0.00015948797282856986
183.60000000000002,0.00015919426551987348
183.70000000000002,0.00015890305977165974
183.8,0.00015861252015284612
183.9,0.00015832224278141007
184.0,0.00015803268633491003
184.10000000000002,0.00015774372729215923
184.20000000000002,0.0001574552869241791
184.3,0.00015716730613217315
184.4,0.00015687973479115065
184.5,0.0001565928966178808
184.60000000000002,0.00015630654405980265
184.70000000000002,0.00015602062844151087
184.8,0.00015573500432597626
184.9,0.00015545006503268357
185.0,0.00015516567049098375
185.10000000000002,0.00015488340927456425
185.20000000000002,0.0001546030123517136
185.3,0.0001543231157122165
185.4,0.00015404406911031552
185.5,0.000153765517835373
185.60000000000002,0.00015348724423115605
185.70000000000002,0.00015320915179139485
185.8,0.00015293158863153474
185.9,0.00015265467188734356
186.0,0.00015237817736111147
186.10000000000002,0.00015210194993886392
186.20000000000002,0.00015182589131595455
186.3,0.00015155047123959864
186.4,0.0001512757170488475
186.5,0.00015100129685224317
186.60000000000002,0.0001507271660041489
186.70000000000002,0.0001504533533057438
186.8,0.00015018006648714625
186.9,0.00014990752541357993
187.0,0.000149635341164139
187.10000000000002,0.00014936372786205683
187.20000000000002,0.00014909244364321518
187.3,0.00014882162699657515
187.4,0.00014855139218655276
187.5,0.000148281581660948
187.60000000000002,0.00014801260578609917
187.70000000000002,0.00014774410505135203
187.8,0.0001474759489443948
187.9,0.00014720851438110885
188.0,0.0001469419281326488
188.10000000000002,0.00014667572519205804
188.20000000000002,0.0001464106420446563
188.3,0.00014615229901541015
188.4,0.00014589608416599109
188.5,0.00014564074266562764
188.60000000000002,0.0001453856897471335
188.70000000000002,0.0001451310683269361
188.8,0.0001448768051029797
188.9,0.0001446227445042401
189.0,0.00014436923102569278
189.10000000000002,0.00014411605988659057
189.20000000000002,0.00014386332708679638
189.3,0.0001436112330198798
189.4,0.0001433594103200916
189.5,0.00014310792811984466
189.60000000000002,0.00014285703574929104
189.70000000000002,0.00014260676986320233
189.8,0.0001423567738277633
189.9,0.00014210697184038082
190.0,0.0001418575909809249
190.10000000000002,0.00014160899330612566
190.20000000000002,0.00014136073318690704
190.3,0.00014111260915520066
190.4,0.00014086465663340947
190.5,0.00014061702370984797
190.60000000000002,0.0001403703888488222
190.70000000000002,0.00014012393707860452
190.8,0.00013987797709639867
190.9,0.00013963229224939514
191.0,0.0001393871901653777
191.10000000000002,0.00013914643326085903
191.20000000000002,0.0001389062977658035
191.3,0.0001386689249116717
191.4,0.0001384321243210394
191.5,0.00013819597481934067
191.60000000000002,0.00013796036686856796
191.70000000000002,0.00013772531136556666
191.8,0.00013749059110789789
191.9,0.00013725922132046126
192.0,0.0001370294761453712
192.10000000000002,0.00013679990058284837
192.20000000000002,0.0001365707867292655
192.3,0.00013634201506987622
192.4,0.00013611400134381794
192.5,0.00013588657093457947
192.60000000000002,0.0001356592381394521
192.70000000000002,0.0001354324039028729
192.8,0.00013520622509323734
192.9,0.00013498061938405344
193.0,0.00013475532231467063
193.10000000000002,0.0001345302513064331
193.20000000000002,0.0001343058821270097
193.3,0.00013408202547131155
193.4,0.00013385876327801576
193.5,0.00013363580691976606
193.60000000000002,0.0001334145017300027
193.70000000000002,0.0001331940903454062
193.8,0.00013297476132634724
193.9,0.0001327559977920201
194.0,0.00013253749375217994
194.10000000000002,0.0001323191901371196
194.20000000000002,0.0001321010454909718
194.3,0.00013188358263402098
194.4,0.00013166686628408647
194.5,0.00013145061027689103
194.60000000000002,0.000131234558789623
194.70000000000002,0.00013101860213280808
194.8,0.00013080323914903543
194.9,0.00013058848351954762
195.0,0.00013037393497781406
195.10000000000002,0.00013015968977135437
195.20000000000002,0.0001299462439843359
195.3,0.0001297331821840176
195.4,0.00012952071693321838
195.5,0.0001293085357961402
195.60000000000002,0.00012909700194999317
195.70000000000002,0.00012888592527623456
195.8,0.00012867509464673348
195.9,0.0001284647266413985
196.0,0.00012825463252088816
196.10000000000002,0.0001280450435742153
196.20000000000002,0.00012783607951259466
196.3,0.00012762725049534902
196.4,0.0001274186583397058
196.5,0.00012721039178619913
196.60000000000002,0.0001270030747255156
196.70000000000002,0.0001267961474089586
196.8,0.00012658938041789334
196.9,0.0001263828166783946
197.0,0.00012617667939086275
197.10000000000002,0.0001259713072446488
197.20000000000002,0.00012576640188047316
197.3,0.00012556166408107398
197.4,0.0001253571478106142
197.5,0.00012515340062152733
197.60000000000002,0.00012495063677487404
197.70000000000002,0.000124748056925637
197.8,0.00012454562281977708
197.9,0.00012434345659731872
198.0,0.00012414216665234805
198.10000000000002,0.00012394154386103506
198.20000000000002,0.00012374114517162488
198.3,0.00012354094903605035
198.4,0.00012334109339227353
198.5,0.0001231417101574714
198.60000000000002,0.00012294308106269552
198.70000000000002,0.00012274469182759143
198.8,0.00012254661740679
198.9,0.00012234898380544926
199.0,0.00012215176979086623
199.10000000000002,0.00012195479689266959
199.20000000000002,0.00012175822687081724
199.3,0.00012156198165054172
199.4,0.00012136635064457817
199.5,0.00012117107488273715
199.60000000000002,0.00012097596931734617
199.70000000000002,0.00012078104413563259
199.8,0.00012058656163571077
199.9,0.0001203927008256356
200.0,0.00012020156312411348
200.10000000000002,0.000120010691582149
200.20000000000002,0.000119819983093166
200.3,0.0001196297155787788
200.4,0.00011944021533229274
200.5,0.00011925104842612018
200.60000000000002,0.00011906212654793868
200.70000000000002,0.00011887339622488218
200.8,0.00011868521547055269
200.9,0.00011849749538733777
201.0,0.00011831004033936745
201.10000000000002,0.00011812266416236905
201.20000000000002,0.00011793555201394573
201.3,0.00011774905367410357
201.4,0.000117563077937038
201.5,0.00011737738554845694
201.60000000000002,0.00011719191774764938
201.70000000000002,0.000117006626097829
201.8,0.00011682184367744897
201.9,0.000116637519453665
202.0,0.0001164546157180553
202.10000000000002,0.00011627505712910705
202.20000000000002,0.00011609591537131066
202.3,0.00011591738394373115
202.4,0.00011573926402979692
202.5,0.00011556129936743984
202.60000000000002,0.00011538384322596898
202.70000000000002,0.00011520703342407356
202.8,0.00011503052312487118
202.9,0.00011485436471153327
203.0,0.00011467844793321781
203.10000000000002,0.00011450296627805679
203.20000000000002,0.00011432801802791147
203.3,0.00011415321135324551
203.4,0.00011397870134027596
203.5,0.00011380450451266233
203.60000000000002,0.00011363101690485081
203.70000000000002,0.00011345784309535501
203.8,0.00011328478823565286
203.9,0.00011311207244933037
204.0,0.00011294056621030706
204.10000000000002,0.00011277122258203719
204.20000000000002,0.00011260219762663563
204.3,0.00011243339522755202
204.4,0.00011226492715489556
204.5,0.00011209678588236864
204.60000000000002,0.00011192926174700061
204.70000000000002,0.00011176196892658918
204.8,0.00011159485262818717
204.9,0.00011142794161122161
205.0,0.000111261746528058
205.10000000000002,0.00011109612431360589
205.20000000000002,0.00011093055941701003
205.3,0.00011076524480319149
205.4,0.00011060014417663708
205.5,0.00011043555077347229
205.60000000000002,0.000110271379849444
205.70000000000002,0.0001101074810779162
205.8,0.00010994379332689325
205.9,0.00010978049062235711
206.0,0.00010961753069869752
206.10000000000002,0.00010945502544582637
206.20000000000002,0.00010929266834981918
206.3,0.00010913064615027812
206.4,0.00010896905646369341
206.5,0.0001088075739523008
206.60000000000002,0.00010864646598282313
206.70000000000002,0.00010848588318214115
206.8,0.00010832557844415431
206.9,0.00010816671380952469
207.0,0.00010800994017966148
207.10000000000002,0.00010785340126712292
207.20000000000002,0.00010769720010924567
207.3,0.00010754134752223017
207.4,0.00010738582124126388
207.5,0.00010723053972680816
207.60000000000002,0.0001070754014741922
207.70000000000002,0.00010692055605149823
207.8,0.00010676617137469875
207.9,0.00010661201800474178
208.0,0.00010645795426317953
208.10000000000002,0.00010630406870746919
208.20000000000002,0.00010615040703998313
208.3,0.00010599713691832503
208.4,0.00010584420119171418
208.5,0.00010569142347960788
208.60000000000002,0.00010553866425435102
208.70000000000002,0.00010538623368045828
208.8,0.00010523412539106686
208.9,0.00010508216616635252
209.0,0.00010493045066930126
209.10000000000002,0.00010477902761281426
209.20000000000002,0.00010462800180136292
209.3,0.00010447718880856535
209.4,0.00010432667584650428
209.5,0.00010417655501460113
209.60000000000002,0.00010402671492651179
209.70000000000002,0.00010387726076758811
209.8,0.00010372796179174082
209.9,0.00010357882317220717
210.0,0.00010343123743033705
210.10000000000002,0.00010328464759130936
210.20000000000002,0.00010313820074468898
210.3,0.00010299192867550933
210.4,0.0001028458748910071
210.5,0.00010270016755438756
210.60000000000002,0.000102555224410913
210.70000000000002,0.00010241038870280249
210.8,0.00010226568616525887
210.9,0.00010212129246819282
211.0,0.00010197723275471776
211.10000000000002,0.00010183360385745383
211.20000000000002,0.00010169005677402599
211.3,0.00010154665870967049
211.4,0.00010140346768012154
211.5,0.00010126056058016236
211.60000000000002,0.00010111780011099985
211.70000000000002,0.00010097514291620085
211.8,0.00010083268614816946
211.9,0.00010069044798702475
212.0,0.00010054844384447852
212.10000000000002,0.00010040663227260476
212.20000000000002,0.00010026500485200621
212.3,0.00010012362657831056
212.4,9.998246471834165e-05
212.5,9.984169112561175e-05
212.60000000000002,9.970098936071675e-05
212.70000000000002,9.956167476727651e-05
212.8,9.94242751676005e-05
212.9,9.928717947552613e-05
213.0,9.91502781995979e-05
213.10000000000002,9.901362122868733e-05
213.20000000000002,9.887709499584119e-05
213.3,9.874068296296984e-05
213.4,9.860475594723572e-05
213.5,9.846916962047165e-05
213.60000000000002,9.833367127952381e-05
213.70000000000002,9.819833606436545e-05
213.8,9.806328422373064e-05
213.9,9.792867821132129e-05
214.0,9.77942639804835e-05
214.10000000000002,9.765997800204377e-05
214.20000000000002,9.752576522366099e-05
214.3,9.739197591447565e-05
214.4,9.725844862292608e-05
214.5,9.712501018410892e-05
214.60000000000002,9.699169936567886e-05
214.70000000000002,9.68586464418857e-05
214.8,9.672626538436248e-05
214.9,9.659420279190937e-05
215.0,9.646224218958323e-05
215.10000000000002,9.633035614173349e-05
215.20000000000002,9.619882377699287e-05
215.3,9.606765808338253e-05
215.4,9.593659512030179e-05
215.5,9.580570579420022e-05
215.60000000000002,9.567504585110085e-05
215.70000000000002,9.554480397090143e-05
215.8,9.5414746106457e-05
215.9,9.528492119925914e-05
216.0,9.515514325937918e-05
216.10000000000002,9.502550984989872e-05
216.20000000000002,9.489617489218794e-05
216.3,9.476707883729076e-05
216.4,9.46380158683666e-05
216.5,9.450909192027098e-05
216.60000000000002,9.438033421393624e-05
216.70000000000002,9.425172038455762e-05
216.8,9.41233657335645e-05
216.9,9.399534027240672e-05
217.0,9.386742989793745e-05
217.10000000000002,9.3739752301419e-05
217.20000000000002,9.361221773728019e-05
217.3,9.348498150458693e-05
217.4,9.335800805177612e-05
217.5,9.323122673664618e-05
217.60000000000002,9.310471985398376e-05
217.70000000000002,9.297830068063014e-05
217.8,9.285205497714645e-05
217.9,9.272604175221045e-05
218.0,9.260016154267716e-05
218.10000000000002,9.247449644021727e-05
218.20000000000002,9.234896226295593e-05
218.3,9.222367515708722e-05
218.4,9.209848515654996e-05
218.5,9.197339507072685e-05
218.60000000000002,9.184854654398672e-05
218.70000000000002,9.172393089881526e-05
218.8,9.159948136714265e-05
218.9,9.147531566294369e-05
219.0,9.135133251014809e-05
219.10000000000002,9.122748328547165e-05
219.20000000000002,9.110374753925647e-05
219.3,9.098021215621677e-05
219.4,9.085681580028046e-05
219.5,9.073360919247298e-05
219.60000000000002,9.061059453184501e-05
219.70000000000002,9.048770041611153e-05
219.8,9.036486948181381e-05
219.9,9.024238005144747e-05
220.0,9.012008933651441e-05
220.10000000000002,8.999790024082388e-05
220.20000000000002,8.987579261943522e-05
220.3,8.975392428693045e-05
220.4,8.963227454579652e-05
220.5,8.951106007891613e-05
220.60000000000002,8.939003402240631e-05
220.70000000000002,8.926915550736656e-05
220.8,8.915098573396426e-05
220.9,8.903379166969708e-05
221.0,8.891672108162436e-05
221.10000000000002,8.879973313305021e-05
221.20000000000002,8.86828011247758e-05
221.3,8.856619064289672e-05
221.4,8.84498114497988e-05
221.5,8.833350718644464e-05
221.60000000000002,8.821730294141372e-05
221.70000000000002,8.810129881246806e-05
221.8,8.798568310955688e-05
221.9,8.78702426678416e-05
222.0,8.775491415908258e-05
222.10000000000002,8.763971469019231e-05
222.20000000000002,8.752474262505733e-05
222.3,8.74099971036838e-05
222.4,8.729534898149474e-05
222.5,8.718073474656657e-05
222.60000000000002,8.706649396102445e-05
222.70000000000002,8.695254114328386e-05
222.8,8.683877643407866e-05
222.9,8.67251745114283e-05
223.0,8.661173098223656e-05
223.10000000000002,8.64985522777575e-05
223.20000000000002,8.6385503197592e-05
223.3,8.627265713710283e-05
223.4,8.615999417108426e-05
223.5,8.604742855913109e-05
223.60000000000002,8.593501118023305e-05
223.70000000000002,8.582298293921818e-05
223.8,8.571110767035513e-05
223.9,8.559940964413391e-05
224.0,8.548792217731794e-05
224.10000000000002,8.537665798156541e-05
224.20000000000002,8.526553992599891e-05
224.3,8.515465829139244e-05
224.4,8.504401773163084e-05
224.5,8.493352670003943e-05
224.60000000000002,8.482329852664757e-05
224.70000000000002,8.471332590155238e-05
224.8,8.460359014078143e-05
224.9,8.449392191054594e-05
225.0,8.438457085677115e-05
225.10000000000002,8.427557255054834e-05
225.20000000000002,8.416667655621172e-05
225.3,8.405793841723308e-05
225.4,8.394942213537522e-05
225.5,8.384121141405914e-05
225.60000000000002,8.373315883630575e-05
225.70000000000002,8.362521999559608e-05
225.8,8.35176524496797e-05
225.9,8.34103721765558e-05
226.0,8.330339049935484e-05
226.10000000000002,8.319671037894449e-05
226.20000000000002,8.309014270371045e-05
226.3,8.298371393026334e-05
226.4,8.287766511811035e-05
226.5,8.277201538849725e-05
226.60000000000002,8.26665376614594e-05
226.70000000000002,8.256115535900848e-05
226.8,8.245587061437784e-05
226.9,8.235084788568993e-05
227.0,8.22461728644227e-05
227.10000000000002,8.21416574852448e-05
227.20000000000002,8.203723778532873e-05
227.3,8.19329994774597e-05
227.4,8.1829248851962e-05
227.5,8.172555132968195e-05
227.60000000000002,8.162187020754099e-05
227.70000000000002,8.151825156393753e-05
227.8,8.141643908525476e-05
227.9,8.13156112815127e-05
228.0,8.121483059055591e-05
228.10000000000002,8.111417079044046e-05
228.20000000000002,8.101365229558085e-05
228.3,8.091331552440664e-05
228.4,8.081317475197041e-05
228.5,8.071308450181537e-05
228.60000000000002,8.061311257322011e-05
228.70000000000002,8.051333319091387e-05
228.8,8.041401218238972e-05
228.9,8.031478331073944e-05
229.0,8.021571677402078e-05
229.10000000000002,8.011691280303986e-05
229.20000000000002,8.001820883142015e-05
229.3,7.991964687018671e-05
229.4,7.98211530756927e-05
229.5,7.972280092918668e-05
229.60000000000002,7.962453435287049e-05
229.70000000000002,7.952641815971443e-05
229.8,7.942863997892283e-05
229.9,7.933102221299576e-05
230.0,7.923346029810269e-05
230.10000000000002,7.913607312945952e-05
230.20000000000002,7.903885183393948e-05
230.3,7.894171561867734e-05
230.4,7.884566927817628e-05
230.5,7.875153771320909e-05
230.60000000000002,7.865750166555822e-05
230.70000000000002,7.856355201149833e-05
230.8,7.846975501985256e-05
230.9,7.837610542949316e-05
231.0,7.828248426000568e-05
231.10000000000002,7.818898329869414e-05
231.20000000000002,7.80955706566782e-05
231.3,7.800222644355426e-05
231.4,7.790900659531295e-05
231.5,7.781587564354094e-05
231.60000000000002,7.772289351185442e-05
231.70000000000002,7.76300335992444e-05
231.8,7.753728521714972e-05
231.9,7.74445257861753e-05
232.0,7.735181171461036e-05
232.10000000000002,7.725921829495419e-05
232.20000000000002,7.71667140478926e-05
232.3,7.707433292199793e-05
232.4,7.69820804906491e-05
232.5,7.689000690500656e-05
232.60000000000002,7.679800433680113e-05
232.70000000000002,7.670655517735105e-05
232.8,7.661662583279729e-05
232.9,7.652681462545735e-05
233.0,7.643717220411578e-05
233.10000000000002,7.634755262380993e-05
233.20000000000002,7.625800214224943e-05
233.3,7.616860435716568e-05
233.4,7.607933952724952e-05
233.5,7.599016378137642e-05
233.60000000000002,7.590102653433701e-05
233.70000000000002,7.581192247773376e-05
233.8,7.572293369035476e-05
233.9,7.563411565666236e-05
234.0,7.554536685871716e-05
234.10000000000002,7.545667473532713e-05
234.20000000000002,7.536803826935858e-05
234.3,7.527950709639693e-05
234.4,7.519112143018712e-05
234.5,7.510280241903259e-05
234.60000000000002,7.5014529404916e-05
234.70000000000002,7.49263268484873e-05
234.8,7.483830555373913e-05
234.9,7.475043223356798e-05
235.0,7.46625780253318e-05
235.10000000000002,7.45747808566923e-05
235.20000000000002,7.448711152240803e-05
235.3,7.439964877539111e-05
235.4,7.43122717856594e-05
235.5,7.422494561407828e-05
235.60000000000002,7.413768327532449e-05
235.70000000000002,7.405047985324134e-05
235.8,7.396342855486579e-05
235.9,7.387654738347258e-05
236.0,7.378977675483955e-05
236.10000000000002,7.370304590305806e-05
236.20000000000002,7.36164315414962e-05
236.3,7.35299787304383e-05
236.4,7.344374627108773e-05
236.5,7.335762139637698e-05
236.60000000000002,7.327150489553972e-05
236.70000000000002,7.31872062708611e-05
236.8,7.310352139875636e-05
236.9,7.301995947880843e-05
237.0,7.293650883018135e-05
237.10000000000002,7.28530851944852e-05
237.20000000000002,7.276976349449879e-05
237.3,7.268658860664639e-05
237.4,7.260344011126641e-05
237.5,7.252032720605038e-05
237.60000000000002,7.243726116567222e-05
237.70000000000002,7.235439766335033e-05
237.8,7.22717065163127e-05
237.9,7.21890945709394e-05
238.0,7.210661188119826e-05
238.10000000000002,7.202435935005319e-05
238.20000000000002,7.194220400458705e-05
238.3,7.186007276482885e-05
238.4,7.177802345399519e-05
238.5,7.169603622682105e-05
238.60000000000002,7.161424029200547e-05
238.70000000000002,7.15324726170687e-05
238.8,7.145078087551803e-05
238.9,7.136915553654258e-05
239.0,7.12875968414135e-05
239.10000000000002,7.120609753055126e-05
239.20000000000002,7.112465778981524e-05
239.3,7.104330069839705e-05
239.4,7.096206583799107e-05
239.5,7.088093388997674e-05
239.60000000000002,7.079991274061657e-05
239.70000000000002,7.071896984339773e-05
239.8,7.063812769315593e-05
239.9,7.055739419084211e-05
240.0,7.047681523866013e-05
240.10000000000002,7.039624498966055e-05
240.20000000000002,7.031575107037543e-05
240.3,7.023540468366007e-05
240.4,7.015525829687354e-05
240.5,7.007524349093727e-05
240.60000000000002,6.99952465849602e-05
240.70000000000002,6.991538954246592e-05
240.8,6.983563687170048e-05
240.9,6.975600063327094e-05
241.0,6.967637676464501e-05
241.10000000000002,6.959678557896848e-05
241.20000000000002,6.951734472918944e-05
241.3,6.943801686748265e-05
241.4,6.935877730422737e-05
241.5,6.927959358187325e-05
241.60000000000002,6.920053623618377e-05
241.70000000000002,6.91224574782775e-05
241.8,6.904543428932014e-05
241.9,6.896847769662898e-05
242.0,6.889156230551528e-05
242.10000000000002,6.881467455848444e-05
242.20000000000002,6.873779836427554e-05
242.3,6.866107608379202e-05
242.4,6.858446937580937e-05
242.5,6.850793424182939e-05
242.60000000000002,6.843143920466707e-05
242.70000000000002,6.835500057490076e-05
242.8,6.827868738483929e-05
242.9,6.820246808086031e-05
243.0,6.812627416047245e-05
243.10000000000002,6.80500880942888e-05
243.20000000000002,6.79740599090983e-05
243.3,6.789817590450313e-05
243.4,6.782240492123246e-05
243.5,6.77466570663564e-05
243.60000000000002,6.76710073291808e-05
243.70000000000002,6.759553556184907e-05
243.8,6.752013168223198e-05
243.9,6.744479140393888e-05
244.0,6.736951290164704e-05
244.10000000000002,6.72942970726171e-05
244.20000000000002,6.721924798541871e-05
244.3,6.714424937491946e-05
244.4,6.706945281228037e-05
244.5,6.69947177498913e-05
244.60000000000002,6.692008193217359e-05
244.70000000000002,6.684548593443711e-05
244.8,6.677092848145592e-05
244.9,6.669639605973393e-05
245.0,6.662193953890413e-05
245.10000000000002,6.654763963169566e-05
245.20000000000002,6.647342603852997e-05
245.3,6.639928678377968e-05
245.4,6.632527018663572e-05
245.5,6.625142573840841e-05
245.60000000000002,6.6177707577169e-05
245.70000000000002,6.610401106673503e-05
245.8,6.603036327178913e-05
245.9,6.595686594463017e-05
246.0,6.588355364276933e-05
246.10000000000002,6.581030784761305e-05
246.20000000000002,6.573706949168222e-05
246.3,6.566390500636227e-05
246.4,6.559089293068625e-05
246.5,6.55179701884604e-05
246.60000000000002,6.544509008708466e-05
246.70000000000002,6.537225869024644e-05
246.8,6.529951029743804e-05
246.9,6.522687916417413e-05
247.0,6.5154359806382e-05
247.10000000000002,6.50818627422681e-05
247.20000000000002,6.501058854944508e-05
247.3,6.494057635159931e-05
247.4,6.487067021424167e-05
247.5,6.480080969735633e-05
247.60000000000002,6.473113788055184e-05
247.70000000000002,6.466154254084006e-05
247.8,6.459200362848843e-05
247.9,6.452256054100495e-05
248.0,6.445322485778444e-05
248.10000000000002,6.438398528493155e-05
248.20000000000002,6.431487074379526e-05
248.3,6.42458522197575e-05
248.4,6.417702746440187e-05
248.5,6.410828450502814e-05
248.60000000000002,6.403957182388082e-05
248.70000000000002,6.397105760399022e-05
248.8,6.390275149418799e-05
248.9,6.383451402263328e-05
249.0,6.376635239970539e-05
249.10000000000002,6.370089693709257e-05
249.20000000000002,6.363556494615451e-05
249.3,6.357041256760899e-05
249.4,6.35053206030797e-05
249.5,6.34402830454468e-05
249.60000000000002,6.337538223211839e-05
249.70000000000002,6.331055459640302e-05
249.8,6.324589495518655e-05
249.9,6.318130828527196e-05
250.0,6.311685121660883e-05
250.10000000000002,6.305244372352993e-05
250.20000000000002,6.298968309094003e-05
250.3,6.292753081374444e-05
250.4,6.286553124629492e-05
250.5,6.280355337723493e-05
250.60000000000002,6.274162244904234e-05
250.70000000000002,6.267979140543388e-05
250.8,6.261813859735693e-05
250.9,6.255655694090866e-05
251.0,6.249507611156046e-05
251.10000000000002,6.243364281332251e-05
251.20000000000002,6.237223318516622e-05
251.3,6.231165081394533e-05
251.4,6.225222307052776e-05
251.5,6.219285590824229e-05
251.60000000000002,6.213356551217659e-05
251.70000000000002,6.207432725286261e-05
251.8,6.201511717421408e-05
251.9,6.195597727175942e-05
252.0,6.189690187901193e-05
252.10000000000002,6.183781905377654e-05
252.20000000000002,6.177876690703831e-05
252.3,6.171979604463419e-05
252.4,6.166094524819763e-05
252.5,6.160216905131013e-05
252.60000000000002,6.154341496934784e-05
252.70000000000002,6.148466636966935e-05
252.8,6.142603329906156e-05
252.9,6.136750009136097e-05
253.0,6.130902802018764e-05
253.10000000000002,6.125056986902608e-05
253.20000000000002,6.119216684964287e-05
253.3,6.113379415740771e-05
253.4,6.107545107768816e-05
253.5,6.101720683312337e-05
253.60000000000002,6.0959042318464715e-05
253.70000000000002,6.0900914870714304e-05
253.8,6.0842864009348846e-05
253.9,6.078489867249316e-05
254.0,6.0726994768123995e-05
254.10000000000002,6.066914626022323e-05
254.20000000000002,6.061130465277417e-05
254.3,6.055352368479747e-05
254.4,6.0495852248581015e-05
254.5,6.0438214141205154e-05
254.60000000000002,6.038063250196899e-05
254.70000000000002,6.032313222862412e-05
254.8,6.026574359666075e-05
254.9,6.0208463792717864e-05
255.0,6.015128106742015e-05
255.10000000000002,6.009413693291345e-05
255.20000000000002,6.0037008128480224e-05
255.3,5.9979909290807535e-05
255.4,5.992288595219018e-05
255.5,5.9865914442689455e-05
255.60000000000002,5.980901561708827e-05
255.70000000000002,5.975215121657822e-05
255.8,5.969529912960135e-05
255.9,5.963848572008558e-05
256.0,5.958176903430751e-05
256.1,5.9525058911829344e-05
256.2,5.946842197804322e-05
256.3,5.941190497733744e-05
256.40000000000003,5.935542586436425e-05
256.5,5.929898937012997e-05
256.6,5.9242582432801356e-05
256.7,5.918622426740675e-05
256.8,5.9129908551986496e-05
256.90000000000003,5.907364850189573e-05
257.0,5.901744364303618e-05
257.1,5.896129888145048e-05
257.2,5.890520092808115e-05
257.3,5.884914970355315e-05
257.40000000000003,5.879313243819387e-05
257.5,5.873718769995658e-05
257.6,5.868135167490824e-05
257.7,5.8625537316329656e-05
257.8,5.856977473480093e-05
257.90000000000003,5.851405247975885e-05
258.0,5.845844539101475e-05
258.1,5.8402945962136e-05
258.2,5.834748303650459e-05
258.3,5.829206843823178e-05
258.40000000000003,5.823673268252064e-05
258.5,5.8181475783613703e-05
258.6,5.8126270954158225e-05
258.7,5.807111269826617e-05
258.8,5.801603353036234e-05
258.90000000000003,5.796102215424982e-05
259.0,5.7906060418745e-05
259.1,5.7851156404197826e-05
259.2,5.779631898324848e-05
259.3,5.774163273525155e-05
259.40000000000003,5.768708776120789e-05
259.5,5.763264133153998e-05
259.6,5.7578229575167745e-05
259.7,5.752385413049892e-05
259.8,5.746954813949821e-05
259.90000000000003,5.741529938988247e-05
260.0,5.7361127150725463e-05
260.1,5.730697323753598e-05
260.2,5.725287732910156e-05
260.3,5.7198902004499735e-05
260.40000000000003,5.714496073487878e-05
260.5,5.709109698693894e-05
260.6,5.7037263582128694e-05
260.7,5.698344264621238e-05
260.8,5.6929686204397825e-05
260.90000000000003,5.687599697692788e-05
261.0,5.6822421990150166e-05
261.1,5.676888372779268e-05
261.2,5.671536709398596e-05
261.3,5.6661883246599427e-05
261.40000000000003,5.6608443440171916e-05
261.5,5.65551011295006e-05
261.6,5.6501776739797596e-05
261.7,5.6448453540457034e-05
261.8,5.6395198165369406e-05
261.90000000000003,5.634210533841132e-05
262.0,5.62890936789792e-05
262.1,5.623612713740502e-05
262.2,5.6183172166831885e-05
262.3,5.613028923400608e-05
262.40000000000003,5.607750921688314e-05
262.5,5.602478517934589e-05
262.6,5.597208325653186e-05
262.7,5.5919408351665326e-05
262.8,5.586681095868345e-05
262.90000000000003,5.5814259365634484e-05
263.0,5.576176079590807e-05
263.1,5.5709312384080644e-05
263.2,5.565689621285207e-05
263.3,5.5604514709217906e-05
263.40000000000003,5.5552174091415525e-05
263.5,5.549992374961712e-05
263.6,5.544771754160662e-05
263.7,5.539556626244459e-05
263.8,5.534346984456506e-05
263.90000000000003,5.5291411134990754e-05
264.0,5.523946924344588e-05
264.1,5.5187542908687853e-05
264.2,5.5135670511996735e-05
264.3,5.508383185638158e-05
264.40000000000003,5.503201011845013e-05
264.5,5.49802498547521e-05
264.6,5.4928531023995894e-05
264.7,5.487692192474543e-05
264.8,5.482535377694695e-05
264.90000000000003,5.477383314843826e-05
265.0,5.472233739517176e-05
265.1,5.467089470932581e-05
265.2,5.46194787635367e-05
265.3,5.456809926796708e-05
265.40000000000003,5.4516735421670696e-05
265.5,5.446542179675354e-05
265.6,5.441419212437316e-05
265.7,5.4362980747934144e-05
265.8,5.431335277514194e-05
265.90000000000003,5.426456623063435e-05
266.0,5.421581151767473e-05
266.1,5.4167141979230264e-05
266.2,5.411850442696348e-05
266.3,5.406993686361378e-05
266.40000000000003,5.402141125540743e-05
266.5,5.3972933238802254e-05
266.6,5.392449449065635e-05
266.7,5.387607742592459e-05
266.8,5.382771230799603e-05
266.90000000000003,5.377937860366406e-05
267.0,5.373112592443313e-05
267.1,5.3682942058019794e-05
267.2,5.363480288050468e-05
267.3,5.3586724889097246e-05
267.40000000000003,5.353869442937179e-05
267.5,5.3490681797308204e-05
267.6,5.344266776741543e-05
267.7,5.339468396039478e-05
267.8,5.334674462356537e-05
267.90000000000003,5.329888418677018e-05
268.0,5.3251091254877924e-05
268.1,5.320330784627755e-05
268.2,5.3155539773840305e-05
268.3,5.3107850179555627e-05
268.40000000000003,5.306022725228605e-05
268.5,5.301263807742763e-05
268.6,5.296505739050158e-05
268.7,5.291750602473588e-05
268.8,5.286998671975491e-05
268.90000000000003,5.2822536116851844e-05
269.0,5.277512589286764e-05
269.1,5.2727732199680835e-05
269.2,5.268036492620733e-05
269.3,5.263308555376772e-05
269.40000000000003,5.258584423092778e-05
269.5,5.2538650470157213e-05
269.6,5.24914803089237e-05
269.7,5.244432781154486e-05
269.8,5.239721481898287e-05
269.90000000000003,5.235018406374557e-05
270.0,5.230316237213218e-05
270.1,5.2256184020579166e-05
270.2,5.220921251788104e-05
270.3,5.2162252818371374e-05
270.40000000000003,5.211535186135083e-05
270.5,5.206851114684921e-05
270.6,5.2021707146060325e-05
270.7,5.197494780306494e-05
270.8,5.1928246235665675e-05
270.90000000000003,5.188156764892861e-05
271.0,5.183494760802186e-05
271.1,5.178835614945112e-05
271.2,5.174179286509723e-05
271.3,5.169525356931414e-05
271.40000000000003,5.164877115603628e-05
271.5,5.160233372667509e-05
271.6,5.1555908667539063e-05
271.7,5.150953212756125e-05
271.8,5.146318538349296e-05
271.90000000000003,5.1416863539835176e-05
272.0,5.137060978448749e-05
272.1,5.132440109773857e-05
272.2,5.127822425764134e-05
272.3,5.123207598843424e-05
272.40000000000003,5.1185955082908714e-05
272.5,5.11398891724886e-05
272.6,5.109387315290965e-05
272.7,5.104790881149313e-05
272.8,5.100200707539805e-05
272.90000000000003,5.095613161960805e-05
273.0,5.0910289994451025e-05
273.1,5.0864542121410276e-05
273.2,5.081882040610275e-05
273.3,5.077628409289848e-05
273.40000000000003,5.0733851119736515e-05
273.5,5.069146021446113e-05
273.6,5.064914585369434e-05
273.7,5.06068392089161e-05
273.8,5.056461023063787e-05
273.90000000000003,5.0522404475537e-05
274.0,5.04801890681527e-05
274.1,5.043799317576962e-05
274.2,5.0395812343452015e-05
274.3,5.035368940338616e-05
274.40000000000003,5.0311605755213066e-05
274.5,5.0269571359744005e-05
274.6,5.0227544946066196e-05
274.7,5.018556273819287e-05
274.8,5.0143647456248965e-05
274.90000000000003,5.010182245229796e-05
275.0,5.0061372673220063e-05
275.1,5.00228578615598e-05
275.2,4.998436100048038e-05
275.3,4.994594811113211e-05
275.40000000000003,4.990762739842242e-05
275.5,4.986934452980908e-05
275.6,4.983106166119245e-05
275.7,4.979280489882417e-05
275.8,4.975460714033113e-05
275.90000000000003,4.9716493017901796e-05
276.0,4.9678398583864354e-05
276.1,4.9640315705157335e-05
276.2,4.96022512584189e-05
276.3,4.956429171979129e-05
276.40000000000003,4.952637896396478e-05
276.5,4.948850774038933e-05
276.6,4.945065954327729e-05
276.7,4.941283622545719e-05
276.8,4.937511778434553e-05
276.90000000000003,4.933742435841198e-05
277.0,4.9299785271200316e-05
277.1,4.926216297915647e-05
277.2,4.922455001853672e-05
277.3,4.918698638656587e-05
277.40000000000003,4.9149452602031665e-05
277.5,4.911199437705594e-05
277.6,4.907455427722716e-05
277.7,4.903717742816839e-05
277.8,4.899987088198398e-05
277.90000000000003,4.8962623072509565e-05
278.0,4.892539952085198e-05
278.1,4.888820655723275e-05
278.2,4.885107478330181e-05
278.3,4.8814024006467655e-05
278.40000000000003,4.8776998618807135e-05
278.5,4.873997327966395e-05
278.6,4.87045926999788e-05
278.7,4.866954144125651e-05
278.8,4.863454285065514e-05
278.90000000000003,4.85995598858084e-05
279.0,4.856461086450885e-05
279.1,4.8529689872131645e-05
279.2,4.849480839527272e-05
279.3,4.8459946526940944e-05
279.40000000000003,4.8425097207013805e-05
279.5,4.839030898859143e-05
279.6,4.835561014994788e-05
279.7,4.83209219912079e-05
279.8,4.828625128611098e-05
279.90000000000003,4.825159180553506e-05
280.0,4.82182596662352e-05
280.1,4.81859390491795e-05
280.2,4.8153637295249645e-05
280.3,4.8121402362201075e-05
280.40000000000003,4.8089172267606504e-05
280.5,4.805697632659813e-05
280.6,4.802481404786894e-05
280.7,4.79926534991128e-05
280.8,4.7960500762430323e-05
280.90000000000003,4.7928355937317224e-05
281.0,4.789629106601927e-05
281.1,4.7864259732295405e-05
281.2,4.783222839857546e-05
281.3,4.780023036761049e-05
281.40000000000003,4.776824303159564e-05
281.5,4.7736268972461774e-05
281.6,4.7704313851769256e-05
281.7,4.767237020040851e-05
281.8,4.76404720099303e-05
281.90000000000003,4.760865018352878e-05
282.0,4.757687136812906e-05
282.1,4.7545101508667404e-05
282.2,4.751334500042799e-05
282.3,4.748161970952373e-05
282.40000000000003,4.744994913682036e-05
282.5,4.7418286670655515e-05
282.6,4.73866278901766e-05
282.7,4.7355161620057056e-05
282.8,4.732626260006952e-05
282.90000000000003,4.729737708282791e-05
283.0,4.726849828728059e-05
283.1,4.723962784103856e-05
283.2,4.721076602160813e-05
283.3,4.718198365691751e-05
283.40000000000003,4.715323885957149e-05
283.5,4.7124524606527976e-05
283.6,4.7095810353481334e-05
283.7,4.706711446973626e-05
283.8,4.703849733325842e-05
283.90000000000003,4.70098901851981e-05
284.0,4.69812999686891e-05
284.1,4.695270975218126e-05
284.2,4.6924162626618017e-05
284.3,4.6895694075545604e-05
284.40000000000003,4.686722522273417e-05
284.5,4.6838758643227396e-05
284.6,4.681030750499845e-05
284.7,4.678188429774269e-05
284.8,4.675351779508801e-05
284.90000000000003,4.672516092364826e-05
285.0,4.669682921106866e-05
285.1,4.6668520956069076e-05
285.2,4.664022237494003e-05
285.3,4.661197178874389e-05
285.40000000000003,4.6583754414078975e-05
285.5,4.655557414653892e-05
285.6,4.6527398052721525e-05
285.7,4.6499231248811126e-05
285.8,4.6471103054940954e-05
285.90000000000003,4.6443010040982425e-05
286.0,4.64149196384501e-05
286.1,4.6386847620784047e-05
286.2,4.635879858159205e-05
286.3,4.633083665503842e-05
286.40000000000003,4.6302896885816013e-05
286.5,4.627498369727416e-05
286.6,4.624710386683932e-05
286.7,4.6219238404993866e-05
286.8,4.6191387968184657e-05
286.90000000000003,4.6163548406800635e-05
287.0,4.613574099413889e-05
287.1,4.6107959939588204e-05
287.2,4.6080179194334514e-05
287.3,4.605242906963196e-05
287.40000000000003,4.602469841262823e-05
287.5,4.599700405080264e-05
287.6,4.596931049314448e-05
287.7,4.5941617829271094e-05
287.8,4.591397435118362e-05
287.90000000000003,4.5886340819088284e-05
288.0,4.585874682505974e-05
288.1,4.583115962826839e-05
288.2,4.580360016873644e-05
288.3,4.5776092174692395e-05
288.40000000000003,4.5748593318746906e-05
288.5,4.572112320210024e-05
288.6,4.569367477819642e-05
288.7,4.566623391031445e-05
288.8,4.563880848288963e-05
288.90000000000003,4.5611400868020637e-05
289.0,4.558401318662489e-05
289.1,4.555662968461421e-05
289.2,4.552924737092744e-05
289.3,4.550190347974324e-05
289.40000000000003,4.547459221888016e-05
289.5,4.5447303729064794e-05
289.6,4.542004968318618e-05
289.7,4.539281197936006e-05
289.8,4.5365616298869174e-05
289.90000000000003,4.533843863654521e-05
290.0,4.531126934420016e-05
290.1,4.528409693279774e-05
290.2,4.525695129103147e-05
290.3,4.522985817621497e-05
290.40000000000003,4.5202766079981615e-05
290.5,4.517568197326892e-05
290.6,4.514863376429474e-05
290.7,4.5121629614302816e-05
290.8,4.5094685320687026e-05
290.90000000000003,4.506774410154549e-05
291.0,4.5040824893497736e-05
291.1,4.50139134734579e-05
291.2,4.498702527509556e-05
291.3,4.4960175513970866e-05
291.40000000000003,4.493334212128228e-05
291.5,4.49065237118745e-05
291.6,4.487970530246775e-05
291.7,4.485292574760857e-05
291.8,4.482621735035335e-05
291.90000000000003,4.47995162563854e-05
292.0,4.477282353239223e-05
292.1,4.4746131646135394e-05
292.2,4.471945915754684e-05
292.3,4.469285371130222e-05
292.40000000000003,4.466624712158705e-05
292.5,4.4639637277395e-05
292.6,4.46130614498203e-05
292.7,4.458651532971536e-05
292.8,4.456000185208817e-05
292.90000000000003,4.453349234499258e-05
293.0,4.450698723564001e-05
293.1,4.4480528054884617e-05
293.2,4.4454085263100696e-05
293.3,4.442764648415306e-05
293.40000000000003,4.440125118610288e-05
293.5,4.4374873433456934e-05
293.6,4.4348497369624594e-05
293.7,4.432212256022869e-05
293.8,4.42957852034737e-05
293.90000000000003,4.42694688749226e-05
294.0,4.4243163805114305e-05
294.1,4.42168564413999e-05
294.2,4.4190569769877806e-05
294.3,4.416432425474745e-05
294.40000000000003,4.413809859259301e-05
294.5,4.411190050712847e-05
294.6,4.4085710752521395e-05
294.7,4.4059524837120324e-05
294.8,4.4033366925512255e-05
294.90000000000003,4.400721652726369e-05
295.0,4.398111351680976e-05
295.1,4.395501308481862e-05
295.2,4.392891467196369e-05
295.3,4.3902836674809574e-05
295.40000000000003,4.387679044336507e-05
295.5,4.385079943457495e-05
295.6,4.3824808425779444e-05
295.7,4.3798821375689486e-05
295.8,4.377297755466496e-05
295.90000000000003,4.3747157880243946e-05
296.0,4.3721361437088345e-05
296.1,4.369557523449725e-05
296.2,4.366982034430832e-05
296.3,4.364409153619669e-05
296.40000000000003,4.361840059730722e-05
296.5,4.359272456658168e-05
296.6,4.356707120084396e-05
296.7,4.3541424510378315e-05
296.8,4.351580753000712e-05
296.90000000000003,4.3490193631864386e-05
297.0,4.346458517012657e-05
297.1,4.3438996674396314e-05
297.2,4.341341033800708e-05
297.3,4.3387870173428095e-05
297.40000000000003,4.3362354170866255e-05
297.5,4.3336842201260615e-05
297.6,4.3311342727671905e-05
297.7,4.3285851648537957e-05
297.8,4.326037265463152e-05
297.90000000000003,4.323489937113648e-05
298.0,4.320943343377022e-05
298.1,4.318397592020158e-05
298.2,4.315855115267198e-05
298.3,4.3133171372734866e-05
298.40000000000003,4.310779926519353e-05
298.5,4.308243915805761e-05
298.6,4.305709613041515e-05
298.7,4.303181249122111e-05
298.8,4.300657312564528e-05
298.90000000000003,4.298133877280271e-05
299.0,4.2956120746236204e-05
299.1,4.293090259863772e-05
299.2,4.290568234983925e-05
299.3,4.288047086016522e-05
299.40000000000003,4.2855264932696165e-05
299.5,4.283006716639038e-05
299.6,4.280488068138449e-05
299.7,4.27797216230738e-05
299.8,4.27546232849217e-05
299.90000000000003,4.2729527139512065e-05
300.0,4.270443442378185e-05
300.1,4.2679349703233516e-05
300.2,4.2654265319983474e-05
300.3,4.262921278229036e-05
300.40000000000003,4.260416664393494e-05
300.5,4.257913178469712e-05
300.6,4.255413547920953e-05
300.7,4.252914595884479e-05
300.8,4.25042012674559e-05
300.90000000000003,4.247927912777301e-05
301.0,4.2454386309598145e-05
301.1,4.2429499799378774e-05
301.2,4.240461524294799e-05
301.3,4.237974692184874e-05
301.40000000000003,4.235489580367379e-05
301.5,4.2330088964015546e-05
301.6,4.230529502156755e-05
301.7,4.2280504676986645e-05
301.8,4.225574056896643e-05
301.90000000000003,4.223100022046935e-05
302.0,4.220634922011116e-05
302.1,4.2181698583220034e-05
302.2,4.215706221998086e-05
302.3,4.2132461338810004e-05
302.40000000000003,4.210797026454401e-05
302.5,4.208360859846486e-05
302.6,4.205926306255284e-05
302.7,4.2034917111171e-05
302.8,4.2010569768867625e-05
302.90000000000003,4.1986302742755284e-05
303.0,4.196208227670466e-05
303.1,4.193786181065289e-05
303.2,4.191364370530285e-05
303.3,4.188943979538466e-05
303.40000000000003,4.1865303381158804e-05
303.5,4.1841192512295196e-05
303.6,4.181708232821057e-05
303.7,4.17929812522568e-05
303.8,4.17689246305173e-05
303.90000000000003,4.174489983036663e-05
304.0,4.1720892903639414e-05
304.1,4.1696893379900916e-05
304.2,4.167290424540651e-05
304.3,4.164894189822636e-05
304.40000000000003,4.1624984906443714e-05
304.5,4.160104254161187e-05
304.6,4.157713431930257e-05
304.7,4.1553236074262176e-05
304.8,4.152940115515621e-05
304.90000000000003,4.150557846261468e-05
305.0,4.148177258057858e-05
305.1,4.145798387664577e-05
305.2,4.143423507971928e-05
305.3,4.141054428479758e-05
305.40000000000003,4.138686672140019e-05
305.5,4.136319661283579e-05
305.6,4.133953604407971e-05
305.7,4.131588785359714e-05
305.8,4.129225987633131e-05
305.90000000000003,4.1268635397491694e-05
306.0,4.124501441707962e-05
306.1,4.122140315960919e-05
306.2,4.119784318036801e-05
306.3,4.1174297753175735e-05
306.40000000000003,4.1150762916626985e-05
306.5,4.112724344448455e-05
306.6,4.1103758460887706e-05
306.7,4.108032608463567e-05
306.8,4.105691183266305e-05
306.90000000000003,4.1033502257986596e-05
307.0,4.101009812927841e-05
307.1,4.098673949848461e-05
307.20000000000005,4.096341074236808e-05
307.3,4.094011219635256e-05
307.40000000000003,4.0916841148350956e-05
307.5,4.08935839804456e-05
307.6,4.087033039153704e-05
307.70000000000005,4.0847095369686016e-05
307.8,4.082390786996805e-05
307.90000000000003,4.080072347169751e-05
308.0,4.077756108244221e-05
308.1,4.075442113732056e-05
308.20000000000005,4.073130668859976e-05
308.3,4.070825606527668e-05
308.40000000000003,4.0685215320792664e-05
308.5,4.0662208461574315e-05
308.6,4.0639212363675536e-05
308.70000000000005,4.0616239915296524e-05
308.8,4.059330950077255e-05
308.90000000000003,4.057039871484088e-05
309.0,4.0547545512654786e-05
309.1,4.052469231046973e-05
309.20000000000005,4.050185392491924e-05
309.3,4.0479048179536535e-05
309.40000000000003,4.045635922590011e-05
309.5,4.043378035987862e-05
309.6,4.0411201493852903e-05
309.70000000000005,4.0388642781611365e-05
309.8,4.03661146289162e-05
309.90000000000003,4.034374034165691e-05
310.0,4.032140217165206e-05
310.1,4.0299067869444136e-05
310.20000000000005,4.027674509266074e-05
310.3,4.025443800074013e-05
310.40000000000003,4.02321791644697e-05
310.5,4.020994625642753e-05
310.6,4.018771866734958e-05
310.70000000000005,4.016553021668717e-05
310.8,4.014340671441018e-05
310.90000000000003,4.012128424439917e-05
311.0,4.009915983439299e-05
311.1,4.007703542438141e-05
311.20000000000005,4.0054937349113075e-05
311.3,4.003287550144569e-05
311.40000000000003,4.001082818175148e-05
311.5,3.998881684067947e-05
311.6,3.996681150702062e-05
311.70000000000005,3.994483427392958e-05
311.8,3.9922923081339774e-05
311.90000000000003,3.990102289600901e-05
312.0,3.987913456036171e-05
312.1,3.985725660013332e-05
312.20000000000005,3.9835429484565846e-05
312.3,3.981365029596937e-05
312.40000000000003,3.979187870592569e-05
312.5,3.977011720076355e-05
312.6,3.974837278855304e-05
312.70000000000005,3.97266447172113e-05
312.8,3.970494539348235e-05
312.90000000000003,3.968325959907543e-05
313.0,3.9661583915637215e-05
313.1,3.963992467454763e-05
313.20000000000005,3.961833431140103e-05
313.3,3.959680901191027e-05
313.40000000000003,3.9575300936918505e-05
313.5,3.9553799090170884e-05
313.6,3.9532320471059114e-05
313.70000000000005,3.9510888272483305e-05
313.8,3.9489477162978394e-05
313.90000000000003,3.946807739908949e-05
314.0,3.9446684588970644e-05
314.1,3.942531695479255e-05
314.20000000000005,3.940398930830753e-05
314.3,3.9382684348919794e-05
314.40000000000003,3.936138672097176e-05
314.5,3.934010586943094e-05
314.6,3.931885255472822e-05
314.70000000000005,3.9297621519364444e-05
314.8,3.9276399162801934e-05
314.90000000000003,3.9255192970607846e-05
315.0,3.923400016509809e-05
315.1,3.9212810593890245e-05
315.20000000000005,3.919163914741278e-05
315.3,3.917049470513316e-05
315.40000000000003,3.9149347767682836e-05
315.5,3.91282834300026e-05
315.6,3.910723710987968e-05
315.70000000000005,3.908621514657376e-05
315.8,3.9065237460566557e-05
315.90000000000003,3.904433121240582e-05
316.0,3.90237084415704e-05
316.1,3.900309099137471e-05
316.20000000000005,3.89824883515567e-05
316.3,3.896191200675005e-05
316.40000000000003,3.8941376421999e-05
316.5,3.8920877862066406e-05
316.6,3.890038181043496e-05
316.70000000000005,3.887989337183708e-05
316.8,3.885942072546456e-05
316.90000000000003,3.8838975799657524e-05
317.0,3.881853762115053e-05
317.1,3.87980994426446e-05
317.20000000000005,3.877767531512672e-05
317.3,3.8757267870798956e-05
317.40000000000003,3.87368823189459e-05
317.5,3.871650083896726e-05
317.6,3.869611935898973e-05
317.70000000000005,3.867576590037262e-05
317.8,3.865543783920274e-05
317.90000000000003,3.863513256256222e-05
318.0,3.8614834681974464e-05
318.1,3.859454413829364e-05
318.20000000000005,3.8574272943298165e-05
318.3,3.8554010232593964e-05
318.40000000000003,3.8533757485358074e-05
318.5,3.8513519252405845e-05
318.6,3.8493281270404664e-05
318.70000000000005,3.847306586772097e-05
318.8,3.8452871794436145e-05
318.90000000000003,3.843270943359448e-05
319.0,3.8412580700721095e-05
319.1,3.839245196784426e-05
319.20000000000005,3.8372346766647e-05
319.3,3.835226932547176e-05
319.40000000000003,3.83321976520267e-05
319.5,3.8312165300993896e-05
319.6,3.82921468811686e-05
319.70000000000005,3.827214677840852e-05
319.8,3.8252162344249344e-05
319.90000000000003,3.8232177228222165e-05
320.0,3.821219330482907e-05
320.1,3.819223138618784e-05
320.20000000000005,3.817229619215612e-05
320.3,3.815237415558115e-05
320.40000000000003,3.813245859204582e-05
320.5,3.8112549058458384e-05
320.6,3.809266636228943e-05
320.70000000000005,3.807281930917128e-05
320.8,3.80529947764301e-05
320.90000000000003,3.8033190399230175e-05
321.0,3.801339185013411e-05
321.1,3.799362063407006e-05
321.20000000000005,3.797386731541916e-05
321.3,3.795412840151497e-05
321.40000000000003,3.7934401789996225e-05
321.5,3.791468058427611e-05
321.6,3.789496585980549e-05
321.70000000000005,3.787528849601079e-05
321.8,3.785562018111298e-05
321.90000000000003,3.783596027872307e-05
322.0,3.7816299014617156e-05
322.1,3.7796644249293855e-05
322.20000000000005,3.7777022242049823e-05
322.3,3.7757407442935264e-05
322.40000000000003,3.773780406199811e-05
322.5,3.7718217805068896e-05
322.6,3.769863264605159e-05
322.70000000000005,3.767908865567712e-05
322.8,3.7659565506948845e-05
322.90000000000003,3.764006181063006e-05
323.0,3.7620556225899604e-05
323.1,3.7601050641169136e-05
323.20000000000005,3.758156226896007e-05
323.3,3.756209248509024e-05
323.40000000000003,3.754265150528258e-05
323.5,3.752322813188938e-05
323.6,3.750380475850043e-05
323.70000000000005,3.7484422307906976e-05
323.8,3.746507309693262e-05
323.90000000000003,3.74457103143042e-05
324.0,3.7426346793650454e-05
324.1,3.740698802620978e-05
324.20000000000005,3.738766476979072e-05
324.3,3.7368364447358534e-05
324.40000000000003,3.734908061422433e-05
324.5,3.732982361510814e-05
324.6,3.731056682943569e-05
324.70000000000005,3.729134039037786e-05
324.8,3.727213940324401e-05
324.90000000000003,3.725296745320168e-05
325.0,3.723379871773839e-05
325.1,3.7214629982277174e-05
325.20000000000005,3.719547262586427e-05
325.3,3.7176331408552996e-05
325.40000000000003,3.7157217006995934e-05
325.5,3.713810879595483e-05
325.6,3.711900086556723e-05
325.70000000000005,3.7099921874512794e-05
325.8,3.708086138162944e-05
325.90000000000003,3.7061822409955766e-05
326.0,3.704279808859901e-05
326.1,3.702379265076234e-05
326.20000000000005,3.7004806309814096e-05
326.3,3.6985824820351314e-05
326.40000000000003,3.6966869899208905e-05
326.5,3.6947941075744144e-05
326.6,3.6929012252278224e-05
326.70000000000005,3.6910094435857155e-05
326.8,3.68911826064528e-05
326.90000000000003,3.687227988535508e-05
327.0,3.685337310358756e-05
327.1,3.683446634311144e-05
327.20000000000005,3.681558593837748e-05
327.3,3.6796726800656264e-05
327.40000000000003,3.67778869327153e-05
327.5,3.675906274357618e-05
327.6,3.674025574044681e-05
327.70000000000005,3.6721473117359474e-05
327.8,3.6702695696228777e-05
327.90000000000003,3.6683926089815214e-05
328.0,3.666516536662191e-05
328.1,3.6646434209174734e-05
328.20000000000005,3.6627718379662465e-05
328.3,3.6609007900606284e-05
328.40000000000003,3.659030114228823e-05
328.5,3.65716019242468e-05
328.6,3.6552926901679954e-05
328.70000000000005,3.653428069608966e-05
328.8,3.65156469859633e-05
328.90000000000003,3.6497037055004355e-05
329.0,3.647842985043388e-05
329.1,3.645983724996892e-05
329.20000000000005,3.644127803344042e-05
329.3,3.642274117828588e-05
329.40000000000003,3.640420834770503e-05
329.5,3.638568245111028e-05
329.6,3.636716313466942e-05
329.70000000000005,3.634869756967226e-05
329.8,3.633024027751743e-05
329.90000000000003,3.6311807638429304e-05
330.0,3.629339833880941e-05
330.1,3.627499603783452e-05
330.20000000000005,3.625664602567071e-05
330.3,3.6238306160769894e-05
330.40000000000003,3.6219974676789636e-05
330.5,3.620165328675829e-05
330.6,3.618333189672901e-05
330.70000000000005,3.616505409012013e-05
330.8,3.6146794306359716e-05
330.90000000000003,3.6128568715867636e-05
331.0,3.611034709025001e-05
331.1,3.6092125464635825e-05
331.20000000000005,3.6073959652422915e-05
331.3,3.605582774809917e-05
331.40000000000003,3.603771520670891e-05
331.5,3.601960611157527e-05
331.6,3.600150207199216e-05
331.70000000000005,3.598344466326968e-05
331.8,3.596539750682959e-05
331.90000000000003,3.594735618656862e-05
332.0,3.592932292597375e-05
332.1,3.591131081293428e-05
332.20000000000005,3.589331968002164e-05
332.3,3.5875363836391094e-05
332.40000000000003,3.5857437163190094e-05
332.5,3.5839515504933534e-05
332.6,3.5821593846672826e-05
332.70000000000005,3.580368584320697e-05
332.8,3.5785792263662664e-05
332.90000000000003,3.5767923527672425e-05
333.0,3.5750054537983445e-05
333.1,3.5732185548291354e-05
333.20000000000005,3.571438287014699e-05
333.3,3.5696600100598207e-05
333.40000000000003,3.567883375174553e-05
333.5,3.5661069505822115e-05
333.6,3.5643308245982095e-05
333.70000000000005,3.5625590889018425e-05
333.8,3.560787866263071e-05
333.90000000000003,3.5590193674720714e-05
334.0,3.5572520933986795e-05
334.1,3.5554859390139495e-05
334.20000000000005,3.553722785041938e-05
334.3,3.5519599293936684e-05
334.40000000000003,3.550198346658848e-05
334.5,3.548440416953902e-05
334.6,3.5466825857714e-05
334.70000000000005,3.5449269682872854e-05
334.8,3.543171990201828e-05
334.90000000000003,3.541418986300181e-05
335.0,3.5396663813265564e-05
335.1,3.537913843110383e-05
335.20000000000005,3.536163093192533e-05
335.3,3.534413024485107e-05
335.40000000000003,3.532663825679389e-05
335.5,3.530916903490238e-05
335.6,3.529173847056527e-05
335.70000000000005,3.527433800333477e-05
335.8,3.5256939770361305e-05
335.90000000000003,3.52395512029585e-05
336.0,3.522217761389225e-05
336.1,3.5204836439576046e-05
336.20000000000005,3.518750949393359e-05
336.3,3.5170184488566483e-05
336.40000000000003,3.5152888827576106e-05
336.5,3.513563608606669e-05
336.6,3.511838438679923e-05
336.70000000000005,3.510114293278088e-05
336.8,3.50850255261313e-05
336.90000000000003,3.507028488701622e-05
337.0,3.5055543655446835e-05
337.1,3.5040810137656466e-05
337.20000000000005,3.5026164172575145e-05
337.3,3.501152803630714e-05
337.40000000000003,3.499690886795478e-05
337.5,3.4982294608691444e-05
337.6,3.4967688876909095e-05
337.70000000000005,3.495322816100075e-05
337.8,3.493877896164573e-05
337.90000000000003,3.4924345513402414e-05
338.0,3.4909912534852424e-05
338.1,3.489547955630242e-05
338.20000000000005,3.488122430593893e-05
338.3,3.4867006911244163e-05
338.40000000000003,3.485282146314168e-05
338.5,3.4838636190190075e-05
338.6,3.482445091724054e-05
338.70000000000005,3.481034694917484e-05
338.8,3.479625465239364e-05
338.90000000000003,3.478216880437385e-05
339.0,3.476808301676903e-05
339.1,3.475399722916525e-05
339.20000000000005,3.473996104984146e-05
339.3,3.472596572975806e-05
339.40000000000003,3.471197960819996e-05
339.5,3.469799348663761e-05
339.6,3.468400736507951e-05
339.70000000000005,3.467008542711574e-05
339.8,3.4656192323722786e-05
339.90000000000003,3.464232073034795e-05
340.0,3.462844913697852e-05
340.1,3.4614577543608055e-05
340.20000000000005,3.4600742439176836e-05
340.3,3.4586924366888375e-05
340.40000000000003,3.4573125112855944e-05
340.5,3.455932585882362e-05
340.6,3.454552570373075e-05
340.70000000000005,3.453179622965572e-05
340.8,3.4518079088124684e-05
340.90000000000003,3.450438810923443e-05
341.0,3.449069713034842e-05
341.1,3.447702498469835e-05
341.20000000000005,3.4463399706649586e-05
341.3,3.444977637657377e-05
341.40000000000003,3.443616685099681e-05
341.5,3.4422558895771585e-05
341.6,3.440894222687791e-05
341.70000000000005,3.4395365567919874e-05
341.8,3.438179150116296e-05
341.90000000000003,3.436823126275831e-05
342.0,3.435468048844431e-05
342.1,3.434115096201257e-05
342.20000000000005,3.432765842689806e-05
342.3,3.431416785896102e-05
342.40000000000003,3.430069445246767e-05
342.5,3.428723029841823e-05
342.6,3.427376154886002e-05
342.70000000000005,3.42603688179945e-05
342.8,3.42469777684579e-05
342.90000000000003,3.4233589187443336e-05
343.0,3.422023400421665e-05
343.1,3.420688974070057e-05
343.20000000000005,3.419356248860132e-05
343.3,3.418023623955315e-05
343.40000000000003,3.416692252658257e-05
343.5,3.415360399205939e-05
343.6,3.414028932013099e-05
343.70000000000005,3.4127027179850554e-05
343.8,3.4113765197455384e-05
343.90000000000003,3.410050270859389e-05
344.0,3.408723624136271e-05
344.1,3.4073979054988534e-05
344.20000000000005,3.406086346971092e-05
344.3,3.404774946368233e-05
344.40000000000003,3.403465935130408e-05
344.5,3.402157031601222e-05
344.6,3.400850214753007e-05
344.70000000000005,3.3995591766419635e-05
344.8,3.3982683621195237e-05
344.90000000000003,3.396980518131489e-05
345.0,3.3956926741432365e-05
345.1,3.39440546811043e-05
345.20000000000005,3.393129346651065e-05
345.3,3.391853630334811e-05
345.40000000000003,3.3905791791873e-05
345.5,3.3893047280396756e-05
345.6,3.388030415400869e-05
345.70000000000005,3.38676938697633e-05
345.8,3.3855076976549084e-05
345.90000000000003,3.384246082571907e-05
346.0,3.3829844674891234e-05
346.1,3.381730441489489e-05
346.20000000000005,3.3806592549562065e-05
346.3,3.379589732888187e-05
346.40000000000003,3.378521756635727e-05
346.5,3.3774537803834844e-05
346.6,3.376385804131242e-05
346.70000000000005,3.3753193307791324e-05
346.8,3.374255165940424e-05
346.90000000000003,3.3731935079811954e-05
347.0,3.372131850021875e-05
347.1,3.371070192062647e-05
347.20000000000005,3.370009887804263e-05
347.3,3.3689510640127475e-05
347.40000000000003,3.3678920493130996e-05
347.5,3.366833034613658e-05
347.6,3.365774253283587e-05
347.70000000000005,3.364717033734965e-05
347.8,3.3636614015541646e-05
347.90000000000003,3.362607309255451e-05
348.0,3.361553216956312e-05
348.1,3.3604989870294895e-05
348.20000000000005,3.359444595538669e-05
348.3,3.358390900313706e-05
348.40000000000003,3.3573392973547006e-05
348.5,3.356287694395913e-05
348.6,3.355236410574961e-05
348.70000000000005,3.3541852065384845e-05
348.8,3.353134195623224e-05
348.90000000000003,3.352085109070405e-05
349.0,3.3510360434605945e-05
349.1,3.349987106503398e-05
349.20000000000005,3.3489381695462134e-05
349.3,3.3478895901780104e-05
349.40000000000003,3.3468442138387085e-05
349.5,3.345800496519275e-05
349.6,3.344758017964665e-05
349.70000000000005,3.34371553941017e-05
349.8,3.3426733518724413e-05
349.90000000000003,3.3416328767625496e-05
350.0,3.340592385144563e-05
350.1,3.339551765281581e-05
350.20000000000005,3.338511145418817e-05
350.3,3.33747057608761e-05
350.40000000000003,3.336430169876394e-05
350.5,3.335389706051137e-05
350.6,3.334349242226191e-05
350.70000000000005,3.3333087784011404e-05
350.8,3.3322685479545403e-05
350.90000000000003,3.331230200959264e-05
351.0,3.3301945101459555e-05
351.1,3.329159561266423e-05
351.20000000000005,3.328124612387316e-05
351.3,3.327089848593344e-05
351.40000000000003,3.326056453047981e-05
351.5,3.325023394474347e-05
351.6,3.323990732966303e-05
351.70000000000005,3.322958071458041e-05
351.8,3.3219259709886295e-05
351.90000000000003,3.320896895502115e-05
352.0,3.3198678333925884e-05
352.1,3.318840095611503e-05
352.20000000000005,3.317812357830532e-05
352.3,3.3167845409051266e-05
352.40000000000003,3.315756822333664e-05
352.5,3.314729103762522e-05
352.6,3.313702219642945e-05
352.70000000000005,3.312675746521641e-05
352.8,3.311649140623867e-05
352.90000000000003,3.310623367356699e-05
353.0,3.309597594089325e-05
353.1,3.308571847489803e-05
353.20000000000005,3.3075465409051465e-05
353.3,3.306523790277851e-05
353.40000000000003,3.30550183089061e-05
353.5,3.3044798715035894e-05
353.6,3.303457941984479e-05
353.70000000000005,3.302438458503378e-05
353.8,3.301418599931128e-05
353.90000000000003,3.3003996991755906e-05
354.0,3.2993807984204785e-05
354.1,3.2983618976650336e-05
354.20000000000005,3.297345914814637e-05
354.3,3.2963309222666376e-05
354.40000000000003,3.2953164739309096e-05
354.5,3.2943020255951945e-05
354.6,3.2932875801469625e-05
354.70000000000005,3.292273487179575e-05
354.8,3.291260492209452e-05
354.90000000000003,3.290249057380569e-05
355.0,3.289237622551892e-05
355.1,3.288227289247426e-05
355.20000000000005,3.287218198087607e-05
355.3,3.286210774103074e-05
355.40000000000003,3.28520509006015e-05
355.5,3.2841994060172264e-05
355.6,3.283193663168887e-05
355.70000000000005,3.2821879065264886e-05
355.8,3.281183261601926e-05
355.90000000000003,3.280181613010329e-05
356.0,3.2791800523702785e-05
356.1,3.278178953476328e-05
356.20000000000005,3.277177854582391e-05
356.3,3.276177921554742e-05
356.40000000000003,3.275180222737035e-05
356.5,3.274183272420406e-05
356.6,3.2731870412508564e-05
356.70000000000005,3.2721908100816265e-05
356.8,3.2711945553415404e-05
356.90000000000003,3.270199969034262e-05
357.0,3.2692061392538844e-05
357.1,3.2682124366303446e-05
357.20000000000005,3.267218734006485e-05
357.3,3.266225585156965e-05
357.40000000000003,3.265234748244793e-05
357.5,3.264245688724476e-05
357.6,3.263256629204493e-05
357.70000000000005,3.262267569684176e-05
357.8,3.2612790263553414e-05
357.90000000000003,3.2602929501091836e-05
358.0,3.259308851794585e-05
358.1,3.2583247534801944e-05
358.20000000000005,3.257340655165597e-05
358.3,3.256357203211211e-05
358.40000000000003,3.2553801294854096e-05
358.5,3.2544038878792396e-05
358.6,3.25342765594995e-05
358.70000000000005,3.252451424020547e-05
358.8,3.251476268675459e-05
358.90000000000003,3.2505048733066906e-05
359.0,3.249533800730512e-05
359.1,3.248563003126141e-05
359.20000000000005,3.247592205521346e-05
359.3,3.246622067870541e-05
359.40000000000003,3.2456528356229904e-05
359.5,3.2446839534462864e-05
359.6,3.243716471554085e-05
359.70000000000005,3.242748989661458e-05
359.8,3.2417835480143075e-05
359.90000000000003,3.2408215696405485e-05
360.0,3.239859591266801e-05
360.1,3.238898591276379e-05
360.20000000000005,3.237937877634442e-05
360.3,3.236979191062085e-05
360.40000000000003,3.236024103373234e-05
360.5,3.235069015684498e-05
360.6,3.234114503515334e-05
360.70000000000005,3.233161588866055e-05
360.8,3.2322103639613235e-05
360.90000000000003,3.2312609670882686e-05
361.0,3.2303115702152136e-05
361.1,3.229362264312979e-05
361.20000000000005,3.22841424417424e-05
361.3,3.227466370509395e-05
361.40000000000003,3.22651854846013e-05
361.5,3.225570726410877e-05
361.6,3.224623036719097e-05
361.70000000000005,3.22367775966668e-05
361.8,3.2227930040430806e-05
361.90000000000003,3.2220484534218723e-05
362.0,3.2213039028008816e-05
362.1,3.2205590254178495e-05
362.20000000000005,3.219813634176019e-05
362.3,3.219067983539144e-05
362.40000000000003,3.2183223329020634e-05
362.5,3.217576682265408e-05
362.6,3.216832727434969e-05
362.70000000000005,3.2160892410427874e-05
362.8,3.215347165409035e-05
362.90000000000003,3.214605089775488e-05
363.0,3.2138632599490955e-05
363.1,3.2131224780369835e-05
363.20000000000005,3.2123816961250905e-05
363.3,3.211642267721078e-05
363.40000000000003,3.210903221076057e-05
363.5,3.210165287031255e-05
363.6,3.2094283800023055e-05
363.70000000000005,3.2086914729735626e-05
363.8,3.2079548115273007e-05
363.90000000000003,3.2072184756208156e-05
364.0,3.2064821485369946e-05
364.1,3.205745823010384e-05
364.20000000000005,3.205009497483554e-05
364.3,3.20427322355075e-05
364.40000000000003,3.203537814319679e-05
364.5,3.202803777210065e-05
364.6,3.2020697401004386e-05
364.70000000000005,3.201335702990607e-05
364.8,3.2006016658811996e-05
364.90000000000003,3.199868030419548e-05
365.0,3.199134502672291e-05
365.1,3.19840097492524e-05
365.20000000000005,3.197667447177983e-05
365.3,3.1969339194305075e-05
365.40000000000003,3.196202096095614e-05
365.5,3.1954714198466344e-05
365.6,3.194740743598079e-05
365.70000000000005,3.194010067349318e-05
365.8,3.193279849243649e-05
365.90000000000003,3.192551419288302e-05
366.0,3.191825463335722e-05
366.1,3.191099507383348e-05
366.20000000000005,3.190373551430975e-05
366.3,3.1896480003847204e-05
366.40000000000003,3.1889227425465456e-05
366.5,3.188197904313596e-05
366.6,3.187473184430891e-05
366.70000000000005,3.186748464547979e-05
366.8,3.186024249302448e-05
366.90000000000003,3.185300077937893e-05
367.0,3.1845768943466244e-05
367.1,3.183854918032992e-05
367.20000000000005,3.183133318786619e-05
367.3,3.1824127927308855e-05
367.40000000000003,3.181692266675358e-05
367.5,3.18097195315826e-05
367.6,3.1802535524876856e-05
367.70000000000005,3.179535592180287e-05
367.8,3.178817937887758e-05
367.90000000000003,3.178100283594804e-05
368.0,3.177382629302275e-05
368.1,3.17666499806328e-05
368.20000000000005,3.175947923079225e-05
368.3,3.175230895760904e-05
368.40000000000003,3.174513868442583e-05
368.5,3.173796841124262e-05
368.6,3.1730806817582426e-05
368.70000000000005,3.1723661210196094e-05
368.8,3.171651560280976e-05
368.90000000000003,3.170936999542342e-05
369.0,3.17022243880349e-05
369.1,3.1695082622455624e-05
369.20000000000005,3.1687948028987754e-05
369.3,3.168081343552195e-05
369.40000000000003,3.1673678842056264e-05
369.5,3.16665442485884e-05
369.6,3.1659423669959144e-05
369.70000000000005,3.1652311846071916e-05
369.8,3.164520323267823e-05
369.90000000000003,3.163809461928029e-05
370.0,3.163098761806212e-05
370.1,3.162388497569156e-05
370.20000000000005,3.161678232305166e-05
370.3,3.160967965293139e-05
370.40000000000003,3.160257698281317e-05
370.5,3.1595472555341955e-05
370.6,3.158836695630495e-05
370.70000000000005,3.158126239652991e-05
370.8,3.15741775827391e-05
370.90000000000003,3.156709276895048e-05
371.0,3.1560013579966825e-05
371.1,3.155293475001376e-05
371.20000000000005,3.154585592005864e-05
371.3,3.153878560529448e-05
371.40000000000003,3.153172278952287e-05
371.5,3.152467031335729e-05
371.6,3.151761783719171e-05
371.70000000000005,3.15105653610282e-05
371.8,3.150351546736864e-05
371.90000000000003,3.1496473309747005e-05
372.0,3.148943328676606e-05
372.1,3.148239326378729e-05
372.20000000000005,3.147535324080635e-05
372.3,3.146831413381909e-05
372.40000000000003,3.146130215571853e-05
372.5,3.145429050602252e-05
372.6,3.144727885632444e-05
372.70000000000005,3.144026720663061e-05
372.8,3.143325225081674e-05
372.90000000000003,3.1426234156705446e-05
373.0,3.1419218668596954e-05
373.1,3.141220318048846e-05
373.20000000000005,3.140518769237997e-05
373.3,3.139819389235377e-05
373.40000000000003,3.139121508932027e-05
373.5,3.138423945141664e-05
373.6,3.1377263813513015e-05
373.70000000000005,3.1370288175609385e-05
373.8,3.136333607120889e-05
373.90000000000003,3.1356385139139936e-05
374.0,3.1349448578963153e-05
374.1,3.134251201878637e-05
374.20000000000005,3.133558009608324e-05
374.3,3.132865849549464e-05
374.40000000000003,3.13217368949103e-05
374.5,3.131482614269042e-05
374.6,3.13079198214991e-05
374.70000000000005,3.1301016590989525e-05
374.8,3.1294115024694165e-05
374.90000000000003,3.1287213458396616e-05
375.0,3.1280319389846803e-05
375.1,3.127343704853495e-05
375.20000000000005,3.1266563202555924e-05
375.3,3.12596893565769e-05
375.40000000000003,3.125281551059993e-05
375.5,3.124594260739306e-05
375.6,3.1239096814181675e-05
375.70000000000005,3.123227393793052e-05
375.8,3.12254510616773e-05
375.90000000000003,3.121862818542189e-05
376.0,3.121180530916868e-05
376.1,3.120500281541419e-05
376.20000000000005,3.119820837160701e-05
376.3,3.1191413927799826e-05
376.40000000000003,3.118461948399264e-05
376.5,3.117782501403609e-05
376.6,3.1171033295148495e-05
376.70000000000005,3.1164249928425166e-05
376.8,3.115746656170172e-05
376.90000000000003,3.1150683194978385e-05
377.0,3.114390401693983e-05
377.1,3.11371346520284e-05
377.20000000000005,3.1130397155286314e-05
377.3,3.112365965854628e-05
377.40000000000003,3.1116922161808454e-05
377.5,3.1110190858336383e-05
377.6,3.110346233734886e-05
377.70000000000005,3.109674161777091e-05
377.8,3.109002408468228e-05
377.90000000000003,3.108330712130504e-05
378.0,3.107660857867256e-05
378.1,3.1069910036038006e-05
378.20000000000005,3.106321695493642e-05
378.3,3.105653317319275e-05
378.40000000000003,3.104985422797976e-05
378.5,3.104318388103759e-05
378.6,3.1036513534095414e-05
378.70000000000005,3.102984379593859e-05
378.8,3.1023193741768625e-05
378.90000000000003,3.1016542646550615e-05
379.0,3.1009891083611745e-05
379.1,3.1003239520673e-05
379.20000000000005,3.099658795773206e-05
379.3,3.0989948173325016e-05
379.40000000000003,3.098332012825302e-05
379.5,3.097669208317883e-05
379.6,3.0970064038106825e-05
379.70000000000005,3.096343599303276e-05
379.8,3.0956815759643476e-05
379.90000000000003,3.095021017748308e-05
380.0,3.09436045953205e-05
380.1,3.093699901315998e-05
380.20000000000005,3.093039343099959e-05
380.3,3.092380761918008e-05
380.40000000000003,3.091724915674772e-05
380.5,3.091069088900402e-05
380.6,3.09041326212602e-05
380.70000000000005,3.089757508994417e-05
380.8,3.089103523285478e-05
380.90000000000003,3.0884509621772846e-05
381.0,3.087799134954004e-05
381.1,3.0871473077309426e-05
381.20000000000005,3.0864956693948476e-05
381.3,3.08584435267696e-05
381.40000000000003,3.085193469176023e-05
381.5,3.084543506261147e-05
381.6,3.083893543346272e-05
381.70000000000005,3.083244465540395e-05
381.8,3.082595749257868e-05
381.90000000000003,3.081947032975341e-05
382.0,3.0812999637714946e-05
382.1,3.080653045841069e-05
382.20000000000005,3.080008686000385e-05
382.3,3.079364326159701e-05
382.40000000000003,3.0787199663190165e-05
382.5,3.078076765533522e-05
382.6,3.077434939735936e-05
382.70000000000005,3.076794330651654e-05
382.8,3.076153721567373e-05
382.90000000000003,3.075513112483091e-05
383.0,3.0748730829265145e-05
383.1,3.074237615341856e-05
383.20000000000005,3.0736033998745034e-05
383.3,3.072969184407369e-05
383.40000000000003,3.072334968940016e-05
383.5,3.0717009663978653e-05
383.6,3.0710710687330406e-05
383.70000000000005,3.070441171068434e-05
383.8,3.0698112734036085e-05
383.90000000000003,3.0691813757387844e-05
384.0,3.0685516797957986e-05
384.1,3.06792366909577e-05
384.20000000000005,3.067296314847612e-05
384.3,3.066668960599248e-05
384.40000000000003,3.06604160635109e-05
384.5,3.065416568911004e-05
384.6,3.064793026834079e-05
384.70000000000005,3.0641709031299277e-05
384.8,3.063548779425995e-05
384.90000000000003,3.0629268252640696e-05
385.0,3.062306396980214e-05
385.1,3.061685981074159e-05
385.20000000000005,3.061066790538043e-05
385.3,3.060447600001927e-05
385.40000000000003,3.059829923376468e-05
385.5,3.059214173545923e-05
385.6,3.0585984237158035e-05
385.70000000000005,3.0579847819943794e-05
385.8,3.057372132324667e-05
385.90000000000003,3.056760309736714e-05
386.0,3.056148720428146e-05
386.1,3.0555371311197855e-05
386.20000000000005,3.05492579981962e-05
386.3,3.0543155064202976e-05
386.40000000000003,3.053708653312546e-05
386.5,3.0531018002047935e-05
386.6,3.0524949470968225e-05
386.70000000000005,3.0518880939890705e-05
386.8,3.0512837051259525e-05
386.90000000000003,3.0506799342637944e-05
387.0,3.05007616340143e-05
387.1,3.0494723925390655e-05
387.20000000000005,3.048868621676907e-05
387.3,3.0482666150674987e-05
387.40000000000003,3.0476653507002555e-05
387.5,3.0470640863330253e-05
387.6,3.0464628219655758e-05
387.70000000000005,3.045861548744079e-05
387.8,3.0452606977027727e-05
387.90000000000003,3.0446608817685217e-05
388.0,3.0440610658344895e-05
388.1,3.043461249900458e-05
388.20000000000005,3.0428619386033803e-05
388.3,3.0422632197058566e-05
388.40000000000003,3.0416663869225436e-05
388.5,3.0410695926312984e-05
388.6,3.0404727983400415e-05
388.70000000000005,3.03987732049273e-05
388.8,3.0392821717563503e-05
388.90000000000003,3.0386876994506665e-05
389.0,3.0380936244138176e-05
389.1,3.0374998444984708e-05
389.20000000000005,3.0369078774718512e-05
389.3,3.0363159104452317e-05
389.40000000000003,3.035724282763962e-05
389.5,3.0351334858944312e-05
389.6,3.034542588854459e-05
389.70000000000005,3.0339515788560346e-05
389.8,3.0333605688578285e-05
389.90000000000003,3.0327695588596104e-05
390.0,3.0321803038839476e-05
390.1,3.031592382887348e-05
390.20000000000005,3.0310047576466878e-05
390.3,3.0304171324058205e-05
390.40000000000003,3.0298295071649535e-05
390.5,3.0292435994557156e-05
390.6,3.028658998511345e-05
390.70000000000005,3.028074397566974e-05
390.8,3.0274897966226033e-05
390.90000000000003,3.026905195678451e-05
391.0,3.026323046709693e-05
391.1,3.0257441446613214e-05
391.20000000000005,3.025165242612731e-05
391.3,3.0245863405643594e-05
391.40000000000003,3.024007438515988e-05
391.5,3.0234284537871047e-05
391.6,3.0228519068450666e-05
391.70000000000005,3.0222755448524188e-05
391.8,3.0216991828595653e-05
391.90000000000003,3.02112311257889e-05
392.0,3.0205486953327894e-05
392.1,3.019979599733207e-05
392.20000000000005,3.0194143577394673e-05
392.3,3.0188491157459464e-05
392.40000000000003,3.0182866058887878e-05
392.5,3.0177269396844346e-05
392.6,3.017169921908352e-05
392.70000000000005,3.016620441966746e-05
392.8,3.016070962025141e-05
392.90000000000003,3.0155188954146212e-05
393.0,3.014966141208678e-05
393.1,3.0144133870027346e-05
393.20000000000005,3.0140341159659574e-05
393.3,3.0136661406385167e-05
393.40000000000003,3.0132995309639074e-05
393.5,3.0129329212892982e-05
393.6,3.012566311614689e-05
393.70000000000005,3.0121997019400794e-05
393.8,3.0118337932364914e-05
393.90000000000003,3.011468643917936e-05
394.0,3.011103494599587e-05
394.1,3.010738345281031e-05
394.20000000000005,3.0103731959626817e-05
394.3,3.0100108078155844e-05
394.40000000000003,3.009648985209525e-05
394.5,3.0092871626036713e-05
394.6,3.0089253399976115e-05
394.70000000000005,3.00856386903717e-05
394.8,3.0082041149335066e-05
394.90000000000003,3.0078443608298433e-05
395.0,3.00748460672618e-05
395.1,3.0071248526225167e-05
395.20000000000005,3.006764986775614e-05
395.3,3.0064050091856785e-05
395.40000000000003,3.0060450315957426e-05
395.5,3.0056850540058063e-05
395.6,3.0053250764158707e-05
395.70000000000005,3.0049664986719007e-05
395.8,3.0046081875654043e-05
395.90000000000003,3.0042498764587023e-05
396.0,3.003891565352206e-05
396.1,3.003533733882467e-05
396.20000000000005,3.0031782441693994e-05
396.3,3.002822754456332e-05
396.40000000000003,3.0024672647432646e-05
396.5,3.002111775030197e-05
396.6,3.0017582469037033e-05
396.70000000000005,3.001406603439034e-05
396.8,3.0010549599741584e-05
396.90000000000003,3.0007033165092823e-05
397.0,3.000351673044613e-05
397.1,3.0000008655229732e-05
397.20000000000005,2.9996502172284792e-05
397.3,2.9992995689339853e-05
397.40000000000003,2.9989489206394914e-05
397.5,2.998598263105623e-05
397.6,2.9982475604611055e-05
397.70000000000005,2.997896857816794e-05
397.8,2.997546155172483e-05
397.90000000000003,2.997195452527965e-05
398.0,2.9968467803664805e-05
398.1,2.9965000590614555e-05
398.20000000000005,2.9961533377562237e-05
398.3,2.995806616450992e-05
398.40000000000003,2.9954598951459666e-05
398.5,2.9951141682955693e-05
398.6,2.994768645128717e-05
398.70000000000005,2.994423121961865e-05
398.8,2.9940775987952194e-05
398.90000000000003,2.9937322123041096e-05
399.0,2.9933875433609023e-05
399.1,2.9930428744174894e-05
399.20000000000005,2.992698205474283e-05
399.3,2.9923535365310763e-05
399.40000000000003,2.9920097152977017e-05
399.5,2.991666741774572e-05
399.6,2.9913237682514424e-05
399.70000000000005,2.9909807947283124e-05
399.8,2.9906378212051827e-05
399.90000000000003,2.990299582328243e-05
400.0,2.9899622452886732e-05
400.1,2.989624908248897e-05
400.20000000000005,2.9892875712093265e-05
400.3,2.9889506599666813e-05
400.40000000000003,2.9886159841574243e-05
400.5,2.9882813083479613e-05
400.6,2.9879466325387047e-05
400.70000000000005,2.987611956729448e-05
400.8,2.9872787859914554e-05
400.90000000000003,2.9869471817563373e-05
401.0,2.9866155775212193e-05
401.1,2.9862839732863075e-05
401.20000000000005,2.9859523690511895e-05
401.3,2.9856245725301682e-05
401.40000000000003,2.985297555902548e-05
401.5,2.984970539275134e-05
401.6,2.9846435226475135e-05
401.70000000000005,2.9843168281497487e-05
401.8,2.9839917064034636e-05
401.90000000000003,2.9836665846571785e-05
402.0,2.9833414629108934e-05
402.1,2.9830163411648146e-05
402.20000000000005,2.9826926690027776e-05
402.3,2.982370389578495e-05
402.40000000000003,2.9820481101542132e-05
402.5,2.9817258307299306e-05
402.6,2.9814035513056484e-05
402.70000000000005,2.9810838997826916e-05
402.8,2.9807647120068822e-05
402.90000000000003,2.9804455242310725e-05
403.0,2.9801263364554694e-05
403.1,2.9798071511858296e-05
403.20000000000005,2.979487976600281e-05
403.3,2.9791688020147318e-05
403.40000000000003,2.9788496274291827e-05
403.5,2.9785304528434273e-05
403.6,2.9782150257871548e-05
403.70000000000005,2.9779027910707204e-05
403.8,2.9775905563542866e-05
403.90000000000003,2.9772783216376458e-05
404.0,2.9769660869212117e-05
404.1,2.976655438417505e-05
404.20000000000005,2.9763450269343803e-05
404.3,2.9760346154510488e-05
404.40000000000003,2.9757242039679243e-05
404.5,2.975413865786613e-05
404.6,2.975103803360587e-05
404.70000000000005,2.974793740934355e-05
404.8,2.974483678508329e-05
404.90000000000003,2.9741736160823034e-05
405.0,2.97386419249789e-05
405.1,2.973555291602163e-05
405.20000000000005,2.9732463907064357e-05
405.3,2.9729374898109145e-05
405.40000000000003,2.9726285889151877e-05
405.5,2.9723212548789733e-05
405.6,2.9720141345055797e-05
405.70000000000005,2.9717070141319795e-05
405.8,2.9713998937585857e-05
405.90000000000003,2.971093727806936e-05
406.0,2.9707909457143636e-05
406.1,2.9704881636217914e-05
406.20000000000005,2.970185381529219e-05
406.3,2.969882599436647e-05
406.40000000000003,2.9695808756134765e-05
406.5,2.9692799832879432e-05
406.6,2.9689790909624106e-05
406.70000000000005,2.9686781986368776e-05
406.8,2.9683773063113446e-05
406.90000000000003,2.968075628620032e-05
407.0,2.967773843833545e-05
407.1,2.9674720590470585e-05
407.20000000000005,2.9671702742603652e-05
407.3,2.9668687739517426e-05
407.40000000000003,2.9665682822460617e-05
407.5,2.9662677905401744e-05
407.6,2.9659672988344935e-05
407.70000000000005,2.9656668071288125e-05
407.8,2.9653665092838438e-05
407.90000000000003,2.9650663700520164e-05
408.0,2.964766230820395e-05
408.1,2.9644660915887735e-05
408.20000000000005,2.964165952356946e-05
408.3,2.9638670494013273e-05
408.40000000000003,2.9635682992438664e-05
408.5,2.9632695490864055e-05
408.6,2.9629707989289445e-05
408.70000000000005,2.962672180133971e-05
408.8,2.9623740270786155e-05
408.90000000000003,2.9620758740234664e-05
409.0,2.961777720968317e-05
409.1,2.9614795679131674e-05
409.20000000000005,2.9611827756737325e-05
409.3,2.960887096828916e-05
409.40000000000003,2.9605914179843064e-05
409.5,2.9602957391394904e-05
409.6,2.9600000602948807e-05
409.70000000000005,2.9597054173519543e-05
409.8,2.9594109291990366e-05
409.90000000000003,2.9591164410461192e-05
410.0,2.958821952893202e-05
410.1,2.9585285194305043e-05
410.20000000000005,2.9582388253237037e-05
410.3,2.9579491312171098e-05
410.40000000000003,2.957659437110309e-05
410.5,2.9573697430035086e-05
410.6,2.9570815170936503e-05
410.70000000000005,2.956794492435329e-05
410.8,2.9565074677772137e-05
410.90000000000003,2.9562204431188926e-05
411.0,2.9559334184607778e-05
411.1,2.9556477252060154e-05
411.20000000000005,2.955362196506719e-05
411.3,2.9550766678074227e-05
411.40000000000003,2.9547911391081263e-05
411.5,2.9545060323700326e-05
411.6,2.9542223382849022e-05
411.70000000000005,2.9539386441997715e-05
411.8,2.9536549501144344e-05
411.90000000000003,2.9533712560293044e-05
412.0,2.95308848943434e-05
412.1,2.9528063944702715e-05
412.20000000000005,2.9525242995062036e-05
412.3,2.952242204542135e-05
412.40000000000003,2.9519601095780663e-05
412.5,2.9516790877152705e-05
412.6,2.9513981466234717e-05
412.70000000000005,2.951117205531673e-05
412.8,2.9508362644398742e-05
412.90000000000003,2.9505555926207127e-05
413.0,2.9502756488349993e-05
413.1,2.9499957050490795e-05
413.20000000000005,2.949715761263366e-05
413.3,2.9494358174774463e-05
413.40000000000003,2.9491580269882487e-05
413.5,2.948881613196739e-05
413.6,2.948605199405229e-05
413.70000000000005,2.948328785613513e-05
413.8,2.9480523718220032e-05
413.90000000000003,2.947776570612941e-05
414.0,2.947500815512415e-05
414.1,2.9472250604116826e-05
414.20000000000005,2.9469493053109505e-05
414.3,2.946674007973556e-05
414.40000000000003,2.946399948293107e-05
414.5,2.9461258886124514e-05
414.6,2.945851828931796e-05
414.70000000000005,2.9455777692513467e-05
414.8,2.945304774194781e-05
414.90000000000003,2.94503245979962e-05
415.0,2.9447601454044597e-05
415.1,2.944487831009299e-05
415.20000000000005,2.9442155166141377e-05
415.3,2.9439440075435136e-05
415.40000000000003,2.9436725408585977e-05
415.5,2.943401074173475e-05
415.6,2.9431296074883526e-05
415.70000000000005,2.9428589010088618e-05
415.8,2.9425900557223964e-05
415.90000000000003,2.9423212104357247e-05
416.0,2.942052365149053e-05
416.1,2.941783519862382e-05
416.20000000000005,2.9415149970473447e-05
416.3,2.9412466718761128e-05
416.40000000000003,2.9409783467046745e-05
416.5,2.9407100215334425e-05
416.6,2.9404416963622102e-05
416.70000000000005,2.940173706285719e-05
416.8,2.9399057301715863e-05
416.90000000000003,2.9396377540574532e-05
417.0,2.9393697779433204e-05
417.1,2.939102153107228e-05
417.20000000000005,2.938835347919829e-05
417.3,2.938568542732636e-05
417.40000000000003,2.938301737545237e-05
417.5,2.9380349323580445e-05
417.6,2.9377694000555544e-05
417.70000000000005,2.9375046153205233e-05
417.8,2.937239830585492e-05
417.90000000000003,2.936975045850461e-05
418.0,2.93671026111543e-05
418.1,2.9364470725684803e-05
418.20000000000005,2.9361839333883146e-05
418.3,2.9359207942081493e-05
418.40000000000003,2.9356576550279837e-05
418.5,2.9353948756242997e-05
418.6,2.9351328970134896e-05
418.70000000000005,2.93487091840268e-05
418.8,2.9346089397918698e-05
418.90000000000003,2.93434696118106e-05
419.0,2.9340849738231114e-05
419.1,2.9338229815446657e-05
419.20000000000005,2.9335609892662198e-05
419.3,2.93329899698798e-05
419.40000000000003,2.9330370047095338e-05
419.5,2.932775952329098e-05
419.6,2.932514919130161e-05
419.70000000000005,2.9322538859314308e-05
419.8,2.931992852732494e-05
419.90000000000003,2.9317322360124736e-05
420.0,2.9314725462934803e-05
420.1,2.931212856574693e-05
420.20000000000005,2.930953166855906e-05
420.3,2.9306934771371182e-05
420.40000000000003,2.930433909469622e-05
420.5,2.9301744104562864e-05
420.6,2.9299149114427445e-05
420.70000000000005,2.929655412429409e-05
420.8,2.929395913416073e-05
420.90000000000003,2.9291377284785747e-05
421.0,2.9288795703591404e-05
421.1,2.9286214122397053e-05
421.20000000000005,2.9283632541202706e-05
421.3,2.928105821602001e-05
421.40000000000003,2.9278498622740265e-05
421.5,2.9275939029462586e-05
421.6,2.9273379436184904e-05
421.70000000000005,2.9270819842905155e-05
421.8,2.9268263307945514e-05
421.90000000000003,2.9265708212195823e-05
422.0,2.926315311644406e-05
422.1,2.9260598020692304e-05
422.20000000000005,2.9258043462205796e-05
422.3,2.9255506275242903e-05
422.40000000000003,2.9252969088277938e-05
422.5,2.9250431901315042e-05
422.6,2.9247894714352143e-05
422.70000000000005,2.924535915762991e-05
422.8,2.9242826499120187e-05
422.90000000000003,2.9240293840608398e-05
423.0,2.923776118209661e-05
423.1,2.923522852358482e-05
423.20000000000005,2.923270249715915e-05
423.3,2.923017931305404e-05
423.40000000000003,2.9227656128948922e-05
423.5,2.9225132944845876e-05
423.6,2.9222609900364346e-05
423.70000000000005,2.9220090206830224e-05
423.8,2.92175705132961e-05
423.90000000000003,2.921505081976404e-05
424.0,2.9212531126229915e-05
424.1,2.9210027475078266e-05
424.20000000000005,2.9207549998340345e-05
424.3,2.9205072521600357e-05
424.40000000000003,2.9202595044862433e-05
424.5,2.9200117568122445e-05
424.6,2.9197647646083032e-05
424.70000000000005,2.9195180809765862e-05
424.8,2.9192713973448696e-05
424.90000000000003,2.919024713713153e-05
425.0,2.9187780899199373e-05
425.1,2.918532603055358e-05
425.20000000000005,2.9182871161907785e-05
425.3,2.918041629326199e-05
425.40000000000003,2.9177961424616198e-05
425.5,2.9175509862038726e-05
425.6,2.917306347049538e-05
425.70000000000005,2.9170617078949974e-05
425.8,2.9168170687404565e-05
425.90000000000003,2.9165724295861216e-05
426.0,2.9163293872825802e-05
426.1,2.9160869355951934e-05
426.20000000000005,2.9158444839076e-05
426.3,2.9156020322202132e-05
426.40000000000003,2.915359581941631e-05
426.5,2.9151171584295155e-05
426.6,2.914874734917194e-05
426.70000000000005,2.9146323114050783e-05
426.8,2.9143898878927565e-05
426.90000000000003,2.914147390984096e-05
427.0,2.913904774323307e-05
427.1,2.9136621576625186e-05
427.20000000000005,2.9134195410015235e-05
427.3,2.9131769243407345e-05
427.40000000000003,2.91293570699116e-05
427.5,2.9126950071953366e-05
427.6,2.912454307399513e-05
427.70000000000005,2.91221360760369e-05
427.8,2.911972967147528e-05
427.90000000000003,2.9117331150615365e-05
428.0,2.9114932629757513e-05
428.1,2.9112534108899664e-05
428.20000000000005,2.9110135588041812e-05
428.3,2.9107752295706105e-05
428.40000000000003,2.9105390917583823e-05
428.5,2.910302953946154e-05
428.6,2.9100668161339254e-05
428.70000000000005,2.9098306783219035e-05
428.8,2.9095950709604095e-05
428.90000000000003,2.9093596698852205e-05
429.0,2.9091242688100315e-05
429.1,2.9088888677348418e-05
429.20000000000005,2.9086534624196166e-05
429.3,2.9084179553416655e-05
429.40000000000003,2.908182448263921e-05
429.5,2.907946941185969e-05
429.6,2.9077114341082246e-05
429.70000000000005,2.9074761090430726e-05
429.8,2.9072410938910486e-05
429.90000000000003,2.907006078739231e-05
430.0,2.9067710635874132e-05
430.1,2.906536048435596e-05
430.20000000000005,2.9063036208541952e-05
430.3,2.9060722501678578e-05
430.40000000000003,2.9058408794815204e-05
430.5,2.905609508795183e-05
430.6,2.9053783396779455e-05
430.70000000000005,2.905149848551589e-05
430.8,2.9049213574250254e-05
430.90000000000003,2.9046928662986685e-05
431.0,2.904464375172312e-05
431.1,2.904236306245742e-05
431.20000000000005,2.9040088706192656e-05
431.3,2.903781434992789e-05
431.40000000000003,2.9035539993663126e-05
431.5,2.903326563739836e-05
431.6,2.903099903020218e-05
431.70000000000005,2.902873514564832e-05
431.8,2.902647126109652e-05
431.90000000000003,2.9024207376544724e-05
432.0,2.9021945526496195e-05
432.1,2.9019707073247616e-05
432.20000000000005,2.9017468619996974e-05
432.3,2.9015230166746332e-05
432.40000000000003,2.901299171349775e-05
432.5,2.9010758199218506e-05
432.6,2.900853150542258e-05
432.70000000000005,2.900630481162666e-05
432.8,2.9004078117832802e-05
432.90000000000003,2.900185142403688e-05
433.0,2.8999632394967005e-05
433.1,2.8997415920805813e-05
433.20000000000005,2.8995199446646677e-05
433.3,2.8992982972485485e-05
433.40000000000003,2.8990766739979933e-05
433.5,2.8988553718032506e-05
433.6,2.898634069608302e-05
433.70000000000005,2.8984127674135592e-05
433.8,2.8981914652188165e-05
433.90000000000003,2.897971226152263e-05
434.0,2.897752516953054e-05
434.1,2.897533807753638e-05
434.20000000000005,2.8973150985544287e-05
434.3,2.8970963893552196e-05
434.40000000000003,2.8968790763309513e-05
434.5,2.8966622286983302e-05
434.6,2.8964453810657092e-05
434.70000000000005,2.8962285334330878e-05
434.8,2.896011729587963e-05
434.90000000000003,2.8957954292991448e-05
435.0,2.8955791290101205e-05
435.1,2.895362828721302e-05
435.20000000000005,2.895146528432484e-05
435.3,2.894930370950371e-05
435.40000000000003,2.8947144189711145e-05
435.5,2.8944984669918576e-05
435.6,2.894282515012601e-05
435.70000000000005,2.8940665630333442e-05
435.8,2.8938507478303405e-05
435.90000000000003,2.8936349806835566e-05
436.0,2.8934192135369793e-05
436.1,2.893203446390402e-05
436.20000000000005,2.8929877440707254e-05
436.3,2.8927727872618504e-05
436.40000000000003,2.892557830453182e-05
436.5,2.892342873644307e-05
436.6,2.8921279168354323e-05
436.70000000000005,2.8919136128583902e-05
436.8,2.8917002483222088e-05
436.90000000000003,2.8914868837860274e-05
437.0,2.891273519249846e-05
437.1,2.8910601547136646e-05


==> figs/tikz/logs/dt4d_lbfgs_final_lb_results_500_upwards.csv <==
1.0,0.3835954466942011
1.1,0.3727851815667875
1.2000000000000002,0.3623265415910955
1.3,0.35216189015527966
1.4000000000000001,0.3423518189603382
1.5,0.33280023550568816
1.6,0.32365956854040717
1.7000000000000002,0.3147840310190844
1.8,0.3062914705574083
1.9000000000000001,0.29773243109106845
2.0,0.2885639176931829
2.1,0.2794781994323366
2.2,0.2698584136739314
2.3000000000000003,0.2601642909748094
2.4000000000000004,0.2516695597100543
2.5,0.24313802542120233
2.6,0.23450912010361857
2.7,0.2260922439550923
2.8000000000000003,0.2185237246067351
2.9000000000000004,0.21078463364045646
3.0,0.20311074716600375
3.1,0.19647077823065412
3.2,0.18955153578045053
3.3000000000000003,0.18271097809131387
3.4000000000000004,0.17675371635946757
3.5,0.1707574625015026
3.6,0.1646769488907793
3.7,0.15911372171113106
3.8000000000000003,0.15419769568977085
3.9000000000000004,0.1492477029869208
4.0,0.1442384277578543
4.1000000000000005,0.13944931102050784
4.2,0.13531211155685616
4.3,0.13110843088520008
4.4,0.1270502388366517
4.5,0.12355717534113195
4.6000000000000005,0.12004696061865111
4.7,0.11669043013915482
4.800000000000001,0.11343552852895834
4.9,0.1101658248059532
5.0,0.10665512280797683
5.1000000000000005,0.10325142031410595
5.2,0.09983617094277882
5.300000000000001,0.09702692415346753
5.4,0.09424724286797728
5.5,0.09139648893199055
5.6000000000000005,0.08861772120020302
5.7,0.08598702734368065
5.800000000000001,0.0835116859979539
5.9,0.0810811495791962
6.0,0.07868994535205662
6.1000000000000005,0.07613515620508712
6.2,0.07313561567486804
6.300000000000001,0.0704166432538919
6.4,0.0677171168727435
6.5,0.06504662341761658
6.6000000000000005,0.06244992940034862
6.7,0.060205573510246954
6.800000000000001,0.05822699999178724
6.9,0.056208702629192926
7.0,0.05431663621471658
7.1000000000000005,0.052465633998020574
7.2,0.05122650819084528
7.300000000000001,0.050134406260966935
7.4,0.048921096555905305
7.5,0.04777704147159713
7.6000000000000005,0.04671965479030583
7.7,0.045677724685065764
7.800000000000001,0.044661988995194364
7.9,0.04362922818288829
8.0,0.04252664767770876
8.1,0.041430354274479796
8.200000000000001,0.040502833715733905
8.3,0.03969980789599778
8.4,0.03897824729998885
8.5,0.038239423562319144
8.6,0.037409771688966684
8.700000000000001,0.03658557936955094
8.8,0.0357359436316826
8.9,0.034899331297615827
9.0,0.03412380869994224
9.1,0.0333620340427818
9.200000000000001,0.03263782961628734
9.3,0.03194898770416365
9.4,0.031277830654473995
9.5,0.03062143707767221
9.600000000000001,0.02996894988185036
9.700000000000001,0.029411045641095604
9.8,0.028919638894694823
9.9,0.028469366019830914
10.0,0.028027575523481386
10.100000000000001,0.027598624713709816
10.200000000000001,0.02717521587659898
10.3,0.026767158060615283
10.4,0.02634436262464261
10.5,0.025926007099639336
10.600000000000001,0.02551152700159959
10.700000000000001,0.025093711514135208
10.8,0.024668406164893013
10.9,0.024234856934904764
11.0,0.023800018819237486
11.100000000000001,0.023364681728105935
11.200000000000001,0.02294275455199152
11.3,0.022545485340486667
11.4,0.022161012195957692
11.5,0.021794112142623008
11.600000000000001,0.021479627673223534
11.700000000000001,0.0211710362648943
11.8,0.020858469652182764
11.9,0.020550928252558113
12.0,0.02024599084038278
12.100000000000001,0.01993871377170452
12.200000000000001,0.019617792828256268
12.3,0.0193056094437407
12.4,0.01899830885576981
12.5,0.01870695652243689
12.600000000000001,0.018423182189956876
12.700000000000001,0.0181373635229116
12.8,0.01784866009377653
12.9,0.017574129807912536
13.0,0.01730619062097733
13.100000000000001,0.017041221935997303
13.200000000000001,0.016773907691478785
13.3,0.016517543662236112
13.4,0.016266639944236307
13.5,0.016023062395751023
13.600000000000001,0.01578000147280178
13.700000000000001,0.015544331190172228
13.8,0.015309802247205191
13.9,0.01508208361181307
14.0,0.014856882615225579
14.100000000000001,0.014630601261918124
14.200000000000001,0.014413972494837524
14.3,0.014208988743771099
14.4,0.014019842992491047
14.5,0.013829455714060652
14.600000000000001,0.01363696574590867
14.700000000000001,0.013454421966759198
14.8,0.013276497676934172
14.9,0.013101803859359606
15.0,0.012921006756232868
15.100000000000001,0.012735687281063567
15.200000000000001,0.012549594186593212
15.3,0.012369869598125017
15.4,0.012194197508875374
15.5,0.012030247742204509
15.600000000000001,0.011876745977736207
15.700000000000001,0.011727433804865746
15.8,0.011582735925277731
15.9,0.011440027360687817
16.0,0.011298016440389571
16.1,0.011150890559056891
16.2,0.011005011800161002
16.3,0.010856325142963275
16.400000000000002,0.01071307116743188
16.5,0.010574470255559323
16.6,0.010437907600838459
16.7,0.010303093003242255
16.8,0.010171764853675911
16.900000000000002,0.010041853889568145
17.0,0.009913754043700663
17.1,0.00978854478393147
17.2,0.009667881841941646
17.3,0.009547969022945331
17.400000000000002,0.00942176470429648
17.5,0.009297566968703697
17.6,0.009179518488125338
17.7,0.009064631320111148
17.8,0.008949833126831695
17.900000000000002,0.00883600397838773
18.0,0.008723608952831342
18.1,0.00861335395731701
18.2,0.008504229507511438
18.3,0.008393629051144626
18.400000000000002,0.008284022266474683
18.5,0.008173997750402895
18.6,0.00806734921486609
18.7,0.00796112409539924
18.8,0.007856186554750174
18.900000000000002,0.0077524575103420194
19.0,0.007647477833432419
19.1,0.007544569972070032
19.200000000000003,0.0074494337020841106
19.3,0.007355824728794717
19.400000000000002,0.007264993649398144
19.5,0.007181092161441142
19.6,0.007101737069033661
19.700000000000003,0.007023097980231247
19.8,0.006946401578589924
19.900000000000002,0.006871235990735505
20.0,0.0067985611376781595
20.1,0.006730634951292571
20.200000000000003,0.006662280987289615
20.3,0.006594816649249225
20.400000000000002,0.006523399915075601
20.5,0.006450945253974074
20.6,0.006378504021861778
20.700000000000003,0.006306689656266106
20.8,0.0062369461814845125
20.900000000000002,0.006165941235767338
21.0,0.006095315954782292
21.1,0.00602399198515439
21.200000000000003,0.005951399280182505
21.3,0.005880291515938663
21.400000000000002,0.005809485544854133
21.5,0.005739688577423171
21.6,0.0056743692243294615
21.700000000000003,0.005617563541587467
21.8,0.005563448276185054
21.900000000000002,0.005509075923980162
22.0,0.005454466817446958
22.1,0.0053998805204110815
22.200000000000003,0.0053447860286651135
22.3,0.005289548773724934
22.400000000000002,0.005234077073901201
22.5,0.00517946184387006
22.6,0.005126049297726209
22.700000000000003,0.005065809391733484
22.8,0.005005324485429976
22.900000000000002,0.004945084773555025
23.0,0.004885949251489166
23.1,0.004828947250940519
23.200000000000003,0.004772605949645004
23.3,0.004717983072555467
23.400000000000002,0.004662839793831531
23.5,0.004609972446833871
23.6,0.004557972355427949
23.700000000000003,0.004510232011298267
23.8,0.004468431502710881
23.900000000000002,0.004426465982788003
24.0,0.004385025951508084
24.1,0.004343139929897959
24.200000000000003,0.004302038545593131
24.3,0.004258682424493627
24.400000000000002,0.0042140850870539094
24.5,0.0041697500173467515
24.6,0.0041254058805962985
24.700000000000003,0.004080977580084524
24.8,0.004037110147734576
24.900000000000002,0.003994385084954106
25.0,0.0039516472338110365
25.1,0.003908276232645188
25.200000000000003,0.00386668521330248
25.3,0.00382932478128275
25.400000000000002,0.003793929454249243
25.5,0.0037584559481047535
25.6,0.0037234592864594574
25.700000000000003,0.003685204191357311
25.8,0.0036460691541486414
25.900000000000002,0.003606336603641406
26.0,0.0035663572904642356
26.1,0.0035275590227043484
26.200000000000003,0.0034880913839338513
26.3,0.003446541999656104
26.400000000000002,0.003404695110283535
26.5,0.0033630817754325363
26.6,0.0033205920285564318
26.700000000000003,0.0032798285263482547
26.8,0.0032425251108396357
26.900000000000002,0.003206296458972141
27.0,0.0031720029197759886
27.1,0.0031365137042925362
27.200000000000003,0.0031023636239737736
27.3,0.003068960874557993
27.400000000000002,0.003037498294942538
27.5,0.003006833795631628
27.6,0.002975715747866616
27.700000000000003,0.0029438770337628078
27.8,0.002906900329707103
27.900000000000002,0.0028704178859385917
28.0,0.002834100899114361
28.1,0.0027978938841963204
28.200000000000003,0.0027631855144967703
28.3,0.0027271350166380016
28.400000000000002,0.0026912886551253025
28.5,0.002656455224226132
28.6,0.00262331803680108
28.700000000000003,0.0025903578864851016
28.8,0.0025604120387819618
28.900000000000002,0.0025328002061193594
29.0,0.002504905296387062
29.1,0.002479456262042892
29.200000000000003,0.0024558547003399826
29.3,0.00243299739773121
29.400000000000002,0.002409724140339289
29.5,0.002386550962195213
29.6,0.0023635922620235937
29.700000000000003,0.002340725937441946
29.8,0.002316378066135978
29.900000000000002,0.002285133950567841
30.0,0.002254321137213148
30.1,0.0022234857241814616
30.200000000000003,0.00219203114219943
30.3,0.0021608434957452794
30.400000000000002,0.0021302574368569404
30.5,0.002100427307765286
30.6,0.002070838894663838
30.700000000000003,0.002041120128410857
30.8,0.0020112166757009203
30.900000000000002,0.001987880635300003
31.0,0.0019656243440916393
31.1,0.0019444523197746028
31.200000000000003,0.001923489539593175
31.3,0.0019030127090215079
31.400000000000002,0.0018822167105060877
31.5,0.0018616354016563455
31.6,0.001842618364654743
31.700000000000003,0.001823867355760989
31.8,0.0018051194925543476
31.900000000000002,0.0017868503990449097
32.0,0.0017687048177493312
32.1,0.0017512447525186655
32.2,0.0017350168933351951
32.300000000000004,0.0017188817717543735
32.4,0.0016978233122727515
32.5,0.0016762441894337303
32.6,0.0016546614407278288
32.7,0.001632965473988112
32.800000000000004,0.0016113647073238194
32.9,0.0015903150190127438
33.0,0.0015699789817732019
33.1,0.0015489354366984376
33.2,0.00153020790423906
33.300000000000004,0.0015151383441957722
33.4,0.0015005056699785408
33.5,0.0014859905331984166
33.6,0.0014712634706012476
33.7,0.0014565334920877
33.800000000000004,0.0014421955561859405
33.9,0.0014273457773038558
34.0,0.001412377644509166
34.1,0.0013977734370879866
34.2,0.0013844618705729096
34.300000000000004,0.0013717285633041132
34.4,0.0013593798879084846
34.5,0.0013476046776614858
34.6,0.0013356150329121206
34.7,0.0013236690386716754
34.800000000000004,0.0013118632032778658
34.9,0.0013004209839927283
35.0,0.001289051124709538
35.1,0.001277766281614706
35.2,0.0012666735185993393
35.300000000000004,0.0012546522039554875
35.4,0.0012425574534056035
35.5,0.001230132623947778
35.6,0.0012178957813400492
35.7,0.0012059288067416372
35.800000000000004,0.0011940510787643473
35.9,0.0011823609503824333
36.0,0.0011706306088950832
36.1,0.0011579872954551361
36.2,0.0011453541497574557
36.300000000000004,0.0011339381557974554
36.4,0.0011230264611300454
36.5,0.001111821784615143
36.6,0.0011007028138296038
36.7,0.0010896212008880035
36.800000000000004,0.0010785060822171486
36.9,0.0010667831964834937
37.0,0.001054418475262457
37.1,0.0010417956733624265
37.2,0.00102918226966645
37.300000000000004,0.0010177271934876633
37.4,0.0010068933733713514
37.5,0.000996187559214432
37.6,0.000984387993038691
37.7,0.0009726274017151422
37.800000000000004,0.0009612804761007568
37.9,0.000951049879025473
38.0,0.0009409898720783443
38.1,0.000930388925231483
38.2,0.0009186953524776799
38.300000000000004,0.0009070002139048769
38.400000000000006,0.0008959155829370999
38.5,0.0008848159268801997
38.6,0.0008750563029661075
38.7,0.0008657738400126084
38.800000000000004,0.0008567278091135965
38.900000000000006,0.000848151546617466
39.0,0.0008410227311072997
39.1,0.0008332809303641643
39.2,0.0008259645847010035
39.300000000000004,0.0008186868996326342
39.400000000000006,0.0008114621378489764
39.5,0.0008039975313318158
39.6,0.0007952976795781807
39.7,0.0007824174478627452
39.800000000000004,0.0007691885120764216
39.900000000000006,0.0007559689460852353
40.0,0.0007429694847440267
40.1,0.0007310315417858082
40.2,0.0007195593604471716
40.300000000000004,0.0007079800573369158
40.400000000000006,0.0006962332563919571
40.5,0.000683801213053129
40.6,0.0006716386186121523
40.7,0.000661180771263003
40.800000000000004,0.000650758988005551
40.900000000000006,0.000642693842137071
41.0,0.0006359296904327142
41.1,0.0006289764209263205
41.2,0.0006213378617134649
41.300000000000004,0.0006138076289964993
41.400000000000006,0.0006063058604798174
41.5,0.0005994243272546856
41.6,0.0005928403144019466
41.7,0.000586484422389215
41.800000000000004,0.0005802406007236398
41.900000000000006,0.0005745133834437842
42.0,0.0005688562332549034
42.1,0.0005631609115178929
42.2,0.0005577361053186685
42.300000000000004,0.0005532859878384107
42.400000000000006,0.0005489710122642612
42.5,0.0005442126583273449
42.6,0.0005372788639398601
42.7,0.0005293074297409088
42.800000000000004,0.0005212568354283806
42.900000000000006,0.0005133252839325431
43.0,0.0005053439458627376
43.1,0.0004972832627506419
43.2,0.0004890650320558317
43.300000000000004,0.000480779438635402
43.400000000000006,0.00047244819546367475
43.5,0.00046411479817301727
43.6,0.00045770527413935286
43.7,0.00045149733179132687
43.800000000000004,0.0004454135984997789
43.900000000000006,0.0004393139387682851
44.0,0.00043332975591966463
44.1,0.000429094916694773
44.2,0.00042494916417496164
44.300000000000004,0.00042097689417569404
44.400000000000006,0.00041708881070697695
44.5,0.00041320010537025957
44.6,0.0004095338579256555
44.7,0.00040610344970292306
44.800000000000004,0.0004029727872427197
44.900000000000006,0.00039979965661468585
45.0,0.0003965224860710392
45.1,0.00039350529918726686
45.2,0.00039030455561274305
45.300000000000004,0.00038709873335726776
45.400000000000006,0.0003836813558766182
45.5,0.0003785526891119749
45.6,0.0003725934949074879
45.7,0.00036706155770625115
45.800000000000004,0.0003615485773975475
45.900000000000006,0.00035605821868709624
46.0,0.0003506142111269091
46.1,0.00034525094315352855
46.2,0.0003399509174453195
46.300000000000004,0.0003345586203909023
46.400000000000006,0.0003295435219018644
46.5,0.00032463373304813734
46.6,0.0003191058282818215
46.7,0.00031336185661098636
46.800000000000004,0.00030934180933450255
46.900000000000006,0.0003058871992663662
47.0,0.00030242438468299637
47.1,0.00029893836135737496
47.2,0.0002954829592941346
47.300000000000004,0.0002921666810889603
47.400000000000006,0.0002888272022357375
47.5,0.0002855450172959819
47.6,0.00028269631893341535
47.7,0.0002797916031584196
47.800000000000004,0.0002772395847869081
47.900000000000006,0.00027507541631688716
48.0,0.0002728609149016256
48.1,0.00027067191046425217
48.2,0.0002684100813642734
48.300000000000004,0.00026605799786828035
48.400000000000006,0.0002636993332707562
48.5,0.0002616049690968487
48.6,0.00025960555393505445
48.7,0.00025771385958519026
48.800000000000004,0.00025582118352181535
48.900000000000006,0.0002538774395863647
49.0,0.00025194151930177063
49.1,0.00025003564642599147
49.2,0.00024812429403202774
49.300000000000004,0.000246245373852092
49.400000000000006,0.0002443471726732786
49.5,0.00024222741904129878
49.6,0.0002400713264318461
49.7,0.00023792950708529807
49.800000000000004,0.00023578330225127765
49.900000000000006,0.00023362403146243814
50.0,0.00023159698498509965
50.1,0.00022962552473459048
50.2,0.00022765680318913948
50.300000000000004,0.0002255096964214082
50.400000000000006,0.00022340084717818436
50.5,0.00022139995619000437
50.6,0.00021937737162969686
50.7,0.00021736725215709918
50.800000000000004,0.0002154107284700184
50.900000000000006,0.00021358532947922954
51.0,0.00021194175578550647
51.1,0.00021035571021866322
51.2,0.0002087831375567617
51.300000000000004,0.00020725144617703562
51.400000000000006,0.0002058634750484222
51.5,0.00020446547348060696
51.6,0.00020314862074913786
51.7,0.00020182365573308798
51.800000000000004,0.00020045164231545916
51.900000000000006,0.00019902605781494143
52.0,0.00019711116969567784
52.1,0.00019520872588432817
52.2,0.00019331643438598567
52.300000000000004,0.00019144047431497336
52.400000000000006,0.00018908248576197942
52.5,0.0001867790371700483
52.6,0.00018460471550193772
52.7,0.0001824601000100331
52.800000000000004,0.00018032246057999362
52.900000000000006,0.00017819239568721875
53.0,0.00017629640150814343
53.1,0.000174614575554958
53.2,0.0001729418478734078
53.300000000000004,0.0001712350652646602
53.400000000000006,0.00016971819365583075
53.5,0.00016846265782421806
53.6,0.00016722326782759044
53.7,0.00016597477190816997
53.800000000000004,0.00016473428441575477
53.900000000000006,0.00016349458501392113
54.0,0.0001621479628574704
54.1,0.00016012072932388558
54.2,0.0001580882324094191
54.300000000000004,0.00015574333608614968
54.400000000000006,0.00015323154728010365
54.5,0.00014995628340975356
54.6,0.00014670488018832828
54.7,0.00014348749632157455
54.800000000000004,0.00014027028480143651
54.900000000000006,0.00013702170986721167
55.0,0.0001336207103960308
55.1,0.00013047562649432459
55.2,0.00012787443120311162
55.300000000000004,0.0001258821502683372
55.400000000000006,0.00012390878511801717
55.5,0.00012193589124199862
55.6,0.00012034859078988451
55.7,0.00011924659500538572
55.800000000000004,0.00011816034203394563
55.900000000000006,0.00011718457305015095
56.0,0.00011627071674424105
56.1,0.00011539309684787474
56.2,0.00011346426272617917
56.300000000000004,0.00011133322755953412
56.400000000000006,0.0001091527123915608
56.5,0.00010702212516422147
56.6,0.0001048976147332324
56.7,0.00010282670141565552
56.800000000000004,0.00010075390806410117
56.900000000000006,9.874709310486008e-05
57.0,9.675349090801143e-05
57.1,9.483035618653171e-05
57.2,9.350549262543199e-05
57.300000000000004,9.257123391731609e-05
57.400000000000006,9.179019812910111e-05
57.5,9.118514039762472e-05
57.6,9.05935715366865e-05
57.7,8.993740042413763e-05
57.800000000000004,8.92560498228152e-05
57.900000000000006,8.85603202992161e-05
58.0,8.786042432388846e-05
58.1,8.715188261876264e-05
58.2,8.645283430321511e-05
58.300000000000004,8.584991510156947e-05
58.400000000000006,8.527383172700973e-05
58.5,8.46943160857121e-05
58.6,8.412183231448248e-05
58.7,8.357723009317801e-05
58.800000000000004,8.308388351870987e-05
58.900000000000006,8.26195612939133e-05
59.0,8.215995897571791e-05
59.1,8.17165951634561e-05
59.2,8.127853071646507e-05
59.300000000000004,8.075700756612535e-05
59.400000000000006,8.002203784108584e-05
59.5,7.929235961211777e-05
59.6,7.854484060038304e-05
59.7,7.777291983439356e-05
59.800000000000004,7.701735193231178e-05
59.900000000000006,7.626034221222362e-05
60.0,7.551219713194767e-05
60.1,7.477435201981449e-05
60.2,7.40365069076739e-05
60.300000000000004,7.344813165255533e-05
60.400000000000006,7.298040002581496e-05
60.5,7.247313677306662e-05
60.6,7.191815541934468e-05
60.7,7.136342299944519e-05
60.800000000000004,7.074424053478791e-05
60.900000000000006,7.008489642758955e-05
61.0,6.943367952744696e-05
61.1,6.878173911502398e-05
61.2,6.812973162060417e-05
61.300000000000004,6.749693116641464e-05
61.400000000000006,6.674461290678003e-05
61.5,6.599288329389422e-05
61.6,6.526360311395808e-05
61.7,6.457008179068795e-05
61.800000000000004,6.389370174346141e-05
61.900000000000006,6.338827267129312e-05
62.0,6.287979636290336e-05
62.1,6.23689576569567e-05
62.2,6.184550891620116e-05
62.300000000000004,6.128736950910446e-05
62.400000000000006,6.07494673138376e-05
62.5,6.03584494851547e-05
62.6,5.996351016161619e-05
62.7,5.94455475381489e-05
62.800000000000004,5.89131328894021e-05
62.900000000000006,5.838740918551152e-05
63.0,5.787019573507164e-05
63.1,5.736550994751146e-05
63.2,5.6799447393316116e-05
63.300000000000004,5.62176357279878e-05
63.400000000000006,5.56495770064041e-05
63.5,5.5116801798317714e-05
63.6,5.4601712913125595e-05
63.7,5.408666146561802e-05
63.800000000000004,5.3629944657149946e-05
63.900000000000006,5.320331687598742e-05
64.0,5.2863405410029154e-05
64.10000000000001,5.2524326768719505e-05
64.2,5.230239776338954e-05
64.3,5.208295284182281e-05
64.4,5.181963766247783e-05
64.5,5.152806282596046e-05
64.60000000000001,5.121182961604067e-05
64.7,5.089614493176654e-05
64.8,5.058302822524811e-05
64.9,5.026968672890056e-05
65.0,4.99744311866675e-05
65.10000000000001,4.968837688137886e-05
65.2,4.940404753073561e-05
65.3,4.889333373024845e-05
65.4,4.83538535911338e-05
65.5,4.783399651384616e-05
65.60000000000001,4.73473808610517e-05
65.7,4.6857868872838893e-05
65.8,4.636329671776128e-05
65.9,4.586872456268112e-05
66.0,4.5375914090826474e-05
66.10000000000001,4.489459536207012e-05
66.2,4.4420408698170946e-05
66.3,4.401258839348059e-05
66.4,4.3676798492346835e-05
66.5,4.335077275530951e-05
66.60000000000001,4.298067626912729e-05
66.7,4.2483817156847416e-05
66.8,4.1975807821546036e-05
66.9,4.147145786361941e-05
67.0,4.0966655415110335e-05
67.10000000000001,4.0455282270614934e-05
67.2,3.994405552782552e-05
67.3,3.944015658382991e-05
67.4,3.902469482781513e-05
67.5,3.8599623224762766e-05
67.60000000000001,3.822066457567664e-05
67.7,3.796066202254649e-05
67.8,3.7700659469415154e-05
67.9,3.744109319523216e-05
68.0,3.718482690637489e-05
68.10000000000001,3.693112705830688e-05
68.2,3.6679021575328566e-05
68.3,3.642762641075864e-05
68.4,3.617201379405825e-05
68.5,3.5944867547327034e-05
68.60000000000001,3.572236292108228e-05
68.7,3.5500970556006605e-05
68.8,3.527957819093018e-05
68.9,3.50581858258524e-05
69.0,3.483673424363753e-05
69.10000000000001,3.462953935645671e-05
69.2,3.4433785785132675e-05
69.3,3.4239519065694725e-05
69.4,3.405765228029986e-05
69.5,3.389223518608443e-05
69.60000000000001,3.374410202047807e-05
69.7,3.362616847637068e-05
69.8,3.350858160550799e-05
69.9,3.339122585015071e-05
70.0,3.3270722355086356e-05
70.10000000000001,3.311946958156609e-05
70.2,3.296820814115553e-05
70.3,3.281746102321218e-05
70.4,3.266669190846733e-05
70.5,3.252551277544881e-05
70.60000000000001,3.237964595456501e-05
70.7,3.222460195631542e-05
70.8,3.20779394430737e-05
70.9,3.193258789404615e-05
71.0,3.178883863462756e-05
71.10000000000001,3.164508937520625e-05
71.2,3.150159187497171e-05
71.3,3.1359316933419256e-05
71.4,3.121492944632376e-05
71.5,3.109538099414156e-05
71.60000000000001,3.0979010054765874e-05
71.7,3.0866480787659514e-05
71.8,3.075395152055576e-05
71.9,3.0641850774373355e-05
72.0,3.052998077023007e-05
72.10000000000001,3.043140113264718e-05
72.2,3.0335941293272135e-05
72.3,3.0240234621991633e-05
72.4,3.014558627671491e-05
72.5,3.0033638122152587e-05
72.60000000000001,2.9861509661015564e-05
72.7,2.968966599988209e-05
72.8,2.9517822338748978e-05
72.9,2.9345978677615946e-05
73.0,2.9174975677421694e-05
73.10000000000001,2.8991353571501173e-05
73.2,2.879619907799527e-05
73.3,2.8601044584485083e-05
73.4,2.8326279729782973e-05
73.5,2.8011281482701853e-05
73.60000000000001,2.7750567941694166e-05
73.7,2.748699322499798e-05
73.8,2.7223418508299434e-05
73.9,2.6959843791605557e-05
74.0,2.6696269074909248e-05
74.10000000000001,2.6437068096818147e-05
74.2,2.619681681477006e-05
74.3,2.598377456477689e-05
74.4,2.5827094933922548e-05
74.5,2.5681245342356816e-05
74.60000000000001,2.5454418711440744e-05
74.7,2.516075526097664e-05
74.8,2.4867091810509222e-05
74.9,2.4573428360041818e-05
75.0,2.4279764909572214e-05
75.10000000000001,2.398610145911141e-05
75.2,2.3694686300887188e-05
75.3,2.340435307164593e-05
75.4,2.3103315866563803e-05
75.5,2.2796764492108795e-05
75.60000000000001,2.2512406068547508e-05
75.7,2.2355424473894163e-05
75.8,2.2199022332164372e-05
75.9,2.2042620190435676e-05
76.0,2.1886218048707003e-05
76.10000000000001,2.1731682158281077e-05
76.2,2.1579459483757877e-05
76.3,2.1427285546125014e-05
76.4,2.128627916391525e-05
76.5,2.1164466135331874e-05
76.60000000000001,2.104396083678394e-05
76.7,2.0929522896970598e-05
76.80000000000001,2.0819173135184925e-05
76.9,2.0708823373398236e-05
77.0,2.0598551374158592e-05
77.10000000000001,2.0489361894744044e-05
77.2,2.0383033350704025e-05
77.30000000000001,2.0288824455634235e-05
77.4,2.0180245804019473e-05
77.5,2.006350928263148e-05
77.60000000000001,1.9945495517365224e-05
77.7,1.9761926901234015e-05
77.80000000000001,1.944660935975555e-05
77.9,1.913122449098521e-05
78.0,1.8815766684313026e-05
78.10000000000001,1.850086793894388e-05
78.2,1.8186257194847056e-05
78.30000000000001,1.7871646450752296e-05
78.4,1.7583644941389615e-05
78.5,1.7300870848066338e-05
78.60000000000001,1.7019620621683288e-05
78.7,1.6738370395299116e-05
78.80000000000001,1.6526777032369174e-05
78.9,1.6376375199945596e-05
79.0,1.6225973367522032e-05
79.10000000000001,1.6075571535097292e-05
79.2,1.592516970267703e-05
79.30000000000001,1.5772117416594254e-05
79.4,1.5610584275926413e-05
79.5,1.5444318606801542e-05
79.60000000000001,1.5278052937674377e-05
79.7,1.5119842413217422e-05
79.80000000000001,1.4954915004471987e-05
79.9,1.4743816673952572e-05
80.0,1.4532793483481688e-05
80.10000000000001,1.4321790266943987e-05
80.2,1.4110787050407305e-05
80.30000000000001,1.38997838338696e-05
80.4,1.3696935387045334e-05
80.5,1.3504319009059655e-05
80.60000000000001,1.331123663013622e-05
80.7,1.311792472836936e-05
80.80000000000001,1.2924612826601484e-05
80.9,1.2733463412469946e-05
81.0,1.2543331639587533e-05
81.10000000000001,1.2392878274198198e-05
81.2,1.2326741524747626e-05
81.30000000000001,1.2260604775299116e-05
81.4,1.2197015751368544e-05
81.5,1.213207116303848e-05
81.60000000000001,1.2065959225387455e-05
81.7,1.1999847287736554e-05
81.80000000000001,1.1933735350087716e-05
81.9,1.1867110046246362e-05
82.0,1.1799227880352426e-05
82.10000000000001,1.1731345714459628e-05
82.2,1.1682036390762661e-05
82.30000000000001,1.1633530105219371e-05
82.4,1.1589636138450508e-05
82.5,1.1546982603263484e-05
82.60000000000001,1.1504329068077483e-05
82.7,1.1461675532891482e-05
82.80000000000001,1.1419021997706647e-05
82.9,1.1376368462516282e-05
83.0,1.1339282331448077e-05
83.10000000000001,1.1302955391853464e-05
83.2,1.1264533374546332e-05
83.30000000000001,1.1199111056351312e-05
83.4,1.1112284887184821e-05
83.5,1.1025458718014974e-05
83.60000000000001,1.0938632548846296e-05
83.7,1.0851806379678637e-05
83.80000000000001,1.0764980210508804e-05
83.9,1.0678154041344377e-05
84.0,1.059147714709901e-05
84.10000000000001,1.0504968584155882e-05
84.2,1.0433236420207703e-05
84.30000000000001,1.039555540135993e-05
84.4,1.0364640155801597e-05
84.5,1.0333724910242098e-05
84.60000000000001,1.0303295325041375e-05
84.7,1.0273019106267973e-05
84.80000000000001,1.024274288749355e-05
84.9,1.0209147181597649e-05
85.0,1.0170135470394892e-05
85.10000000000001,1.0130965535123398e-05
85.2,1.00919580165615e-05
85.30000000000001,1.0053075292032014e-05
85.4,1.0013945136069913e-05
85.5,9.974814980107686e-06
85.60000000000001,9.935684824147648e-06
85.7,9.896554668185546e-06
85.80000000000001,9.857424512225508e-06
85.9,9.81829435626122e-06
86.0,9.786328802242814e-06
86.10000000000001,9.754548068121863e-06
86.2,9.722940184588792e-06
86.30000000000001,9.690874590028707e-06
86.4,9.65833171593293e-06
86.5,9.625788841840238e-06
86.60000000000001,9.593245967742272e-06
86.7,9.560703093646495e-06
86.80000000000001,9.527345684704747e-06
86.9,9.45407606825509e-06
87.0,9.381158650129252e-06
87.10000000000001,9.309350167314494e-06
87.2,9.237634152061043e-06
87.30000000000001,9.165320615643253e-06
87.4,9.091544182581351e-06
87.5,9.0177677495228e-06
87.60000000000001,8.943991316460896e-06
87.7,8.87021488339899e-06
87.80000000000001,8.796438450338253e-06
87.9,8.722662017278537e-06
88.0,8.653897525083238e-06
88.10000000000001,8.590253589549171e-06
88.2,8.52660965401729e-06
88.30000000000001,8.46507407068637e-06
88.4,8.42485627075158e-06
88.5,8.384638470815625e-06
88.60000000000001,8.344420670880834e-06
88.7,8.304202870946046e-06
88.80000000000001,8.263985071007002e-06
88.9,8.229902053296076e-06
89.0,8.20672531508782e-06
89.10000000000001,8.190446764167187e-06
89.2,8.176001908599985e-06
89.30000000000001,8.16155705303149e-06
89.4,8.147112197466353e-06
89.5,8.132667341899148e-06
89.60000000000001,8.118222486332845e-06
89.7,8.103777630767705e-06
89.80000000000001,8.08913900232941e-06
89.9,8.074085313716186e-06
90.0,8.059031625106193e-06
90.10000000000001,8.044181006669517e-06
90.2,8.029676156373705e-06
90.30000000000001,8.015171306075706e-06
90.4,8.000666455775644e-06
90.5,7.986161605479833e-06
90.60000000000001,7.971656755183002e-06
90.7,7.959406271512974e-06
90.80000000000001,7.951266239169256e-06
90.9,7.943126206825542e-06
91.0,7.934986174479637e-06
91.10000000000001,7.926846142137088e-06
91.2,7.91870610979337e-06
91.30000000000001,7.910828799660203e-06
91.4,7.904878119060079e-06
91.5,7.89892743845879e-06
91.60000000000001,7.893224806906972e-06
91.7,7.887910149509828e-06
91.80000000000001,7.882595492112682e-06
91.9,7.877280834715413e-06
92.0,7.871966177318267e-06
92.10000000000001,7.866651519921122e-06
92.2,7.861418622143203e-06
92.30000000000001,7.85623374191874e-06
92.4,7.851957426394405e-06
92.5,7.848331498460443e-06
92.60000000000001,7.84470557052313e-06
92.7,7.84107964258698e-06
92.80000000000001,7.83745371465083e-06
92.9,7.833827786714684e-06
93.0,7.830201858780723e-06
93.10000000000001,7.826575930844573e-06
93.2,7.822950002907259e-06
93.30000000000001,7.81932407497111e-06
93.4,7.815138031088418e-06
93.5,7.809956225521563e-06
93.60000000000001,7.796245974023769e-06
93.7,7.648923402891235e-06
93.80000000000001,7.501600831756512e-06
93.9,7.354278260625144e-06
94.0,7.206955689492609e-06
94.10000000000001,7.059633118361241e-06
94.2,6.912310547228706e-06
94.30000000000001,6.764987976093984e-06
94.4,6.617665404962616e-06
94.5,6.471677754520913e-06
94.60000000000001,6.325731390287612e-06
94.7,6.261787048426842e-06
94.80000000000001,6.228172221690319e-06
94.9,6.194557394952629e-06
95.0,6.1609425682182965e-06
95.10000000000001,6.127327741480607e-06
95.2,6.093712914746272e-06
95.30000000000001,6.0600980880085835e-06
95.4,6.026483261274248e-06
95.5,5.992914678887508e-06
95.60000000000001,5.9593824313481945e-06
95.7,5.900525477391057e-06
95.80000000000001,5.817336942750798e-06
95.9,5.734148408110539e-06
96.0,5.650959873470279e-06
96.10000000000001,5.567771338831186e-06
96.2,5.484582804190927e-06
96.30000000000001,5.401394269550667e-06
96.4,5.318205734910408e-06
96.5,5.2350337210564654e-06
96.60000000000001,5.151914023026445e-06
96.7,5.0741125215159085e-06
96.80000000000001,5.066967059470794e-06
96.9,5.059821597426844e-06
97.0,5.0526761353828964e-06
97.10000000000001,5.04553067333778e-06
97.2,5.03838521129383e-06
97.30000000000001,5.031239749249882e-06
97.4,5.024094287204767e-06
97.5,5.017010172361122e-06
97.60000000000001,5.010741098854035e-06
97.7,5.004472025348116e-06
97.80000000000001,4.999220614811346e-06
97.9,4.994517176648076e-06
98.0,4.989813738481452e-06
98.10000000000001,4.985110300315994e-06
98.2,4.980406862152725e-06
98.30000000000001,4.9757034239861e-06
98.4,4.9709999858228304e-06
98.5,4.966296547656207e-06
98.60000000000001,4.961593109490749e-06
98.7,4.956889671327479e-06
98.80000000000001,4.945660310906945e-06
98.9,4.909881052486545e-06
99.0,4.874199032810141e-06
99.10000000000001,4.838689882011578e-06
99.2,4.8031807312152045e-06
99.30000000000001,4.76767158041883e-06
99.4,4.732162429622455e-06
99.5,4.696653278823893e-06
99.60000000000001,4.6611441280275185e-06
99.7,4.625634977231144e-06
99.80000000000001,4.59012582643477e-06
99.9,4.571412153636601e-06
100.0,4.557435666941499e-06
100.10000000000001,4.543459180246398e-06
100.2,4.529482693551297e-06
100.30000000000001,4.5155062068540075e-06
100.4,4.501529720158906e-06
100.5,4.487553233463804e-06
100.60000000000001,4.4735767467687035e-06
100.7,4.459600260073602e-06
100.80000000000001,4.445623773378501e-06
100.9,4.434905887743476e-06
101.0,4.429736430944789e-06
101.10000000000001,4.424566974143917e-06
101.2,4.419397517343042e-06
101.30000000000001,4.414228060542169e-06
101.4,4.409058603741295e-06
101.5,4.403889146940421e-06
101.60000000000001,4.398719690141736e-06
101.7,4.393550233340862e-06
101.80000000000001,4.3883807765399885e-06
101.9,4.383211319739115e-06
102.0,4.337981741089418e-06
102.10000000000001,4.291082990696022e-06
102.2,4.244184240300437e-06
102.30000000000001,4.19728548990704e-06
102.4,4.150386739513643e-06
102.5,4.103487989118058e-06
102.60000000000001,4.056589238724661e-06
102.7,4.0096904883312646e-06
102.80000000000001,3.9627917379378675e-06
102.9,3.9158929875422825e-06
103.0,3.868994237148885e-06
103.10000000000001,3.85918480230274e-06
103.2,3.8526005253325505e-06
103.30000000000001,3.846016248360174e-06
103.4,3.839431971387796e-06
103.5,3.832847694417607e-06
103.60000000000001,3.826263417445231e-06
103.7,3.819679140472854e-06
103.80000000000001,3.813094863502665e-06
103.9,3.806510586530288e-06
104.0,3.7999263095579112e-06
104.10000000000001,3.7949785733920058e-06
104.2,3.791667378032572e-06
104.30000000000001,3.7883561826731376e-06
104.4,3.7850449873137037e-06
104.5,3.78173379195427e-06
104.60000000000001,3.7784225965948356e-06
104.7,3.7751114012354017e-06
104.80000000000001,3.7718002058759674e-06
104.9,3.7684890105165336e-06
105.0,3.7651778151570993e-06
105.10000000000001,3.7618203140261186e-06
105.2,3.7577373558031923e-06
105.30000000000001,3.753654397580266e-06
105.4,3.74957143935734e-06
105.5,3.7454884811344135e-06
105.60000000000001,3.741405522911487e-06
105.7,3.7373225646885606e-06
105.80000000000001,3.7332396064656343e-06
105.9,3.729156648242708e-06
106.0,3.725073690019782e-06
106.10000000000001,3.7209907317968555e-06
106.2,3.7183291023466113e-06
106.30000000000001,3.716538609883747e-06
106.4,3.7147481174230694e-06
106.5,3.712957624960205e-06
106.60000000000001,3.7111671324995283e-06
106.7,3.7093766400366634e-06
106.80000000000001,3.7075861475759863e-06
106.9,3.7057956551131214e-06
107.0,3.704005162652445e-06
107.10000000000001,3.7022146701895803e-06
107.2,3.700410369658661e-06
107.30000000000001,3.698538653259372e-06
107.4,3.6966669368600832e-06
107.5,3.694795220460794e-06
107.60000000000001,3.6929235040593173e-06
107.7,3.6910517876600286e-06
107.80000000000001,3.6891800712607396e-06
107.9,3.6873083548592627e-06
108.0,3.685436638459974e-06
108.10000000000001,3.683564922060685e-06
108.2,3.681693205661396e-06
108.30000000000001,3.6797803229339977e-06
108.4,3.6778590085515916e-06
108.5,3.6759376941691855e-06
108.60000000000001,3.674016379784592e-06
108.7,3.672095065402186e-06
108.80000000000001,3.6701737510197797e-06
108.9,3.668252436635186e-06
109.0,3.66633112225278e-06
109.10000000000001,3.664409807870374e-06
109.2,3.662488493487968e-06
109.30000000000001,3.6605404745263323e-06
109.4,3.658557056477201e-06
109.5,3.656573638425882e-06
109.60000000000001,3.654590220374563e-06
109.7,3.6526068023232437e-06
109.80000000000001,3.6506233842741125e-06
109.9,3.6486399662227934e-06
110.0,3.6466565481714747e-06
110.10000000000001,3.6446731301201556e-06
110.2,3.6426897120710244e-06
110.30000000000001,3.64070058311229e-06
110.4,3.6386355806896475e-06
110.5,3.6365705782648175e-06
110.60000000000001,3.634505575839987e-06
110.7,3.632440573415157e-06
110.80000000000001,3.630375570990326e-06
110.9,3.6283105685654956e-06
111.0,3.6262455661406655e-06
111.10000000000001,3.624180563718023e-06
111.2,3.6221155612931924e-06
111.30000000000001,3.620050558868362e-06
111.4,3.6179699939011916e-06
111.5,3.6158871034989485e-06
111.60000000000001,3.6138042130945174e-06
111.7,3.6117213226900868e-06
111.80000000000001,3.609638432287843e-06
111.9,3.6075555418834126e-06
112.0,3.605472651478981e-06
112.10000000000001,3.6033897610767383e-06
112.2,3.601306870672307e-06
112.30000000000001,3.599223980270064e-06
112.4,3.597102987204633e-06
112.5,3.5949495363167884e-06
112.60000000000001,3.5927960854267558e-06
112.7,3.5906426345389106e-06
112.80000000000001,3.5884891836510662e-06
112.9,3.586335732763221e-06
113.0,3.584182281875376e-06
113.10000000000001,3.582028830987531e-06
113.2,3.579875380099686e-06
113.30000000000001,3.5777219292096537e-06
113.4,3.5755631202598775e-06
113.5,3.5733934328221842e-06
113.60000000000001,3.571223745382304e-06
113.7,3.569054057942423e-06
113.80000000000001,3.5668843705047304e-06
113.9,3.5647146830648496e-06
114.0,3.5625449956271564e-06
114.10000000000001,3.560375308187276e-06
114.2,3.5582056207473953e-06
114.30000000000001,3.5560359333097025e-06
114.4,3.5538662458698218e-06
114.5,3.5516442881870437e-06
114.60000000000001,3.549422330506453e-06
114.7,3.547200372823675e-06
114.80000000000001,3.5449784151408977e-06
114.9,3.5427564574581196e-06
115.0,3.540534499777529e-06
115.10000000000001,3.538312542094751e-06
115.2,3.5360905844119727e-06
115.30000000000001,3.5338686267313825e-06
115.4,3.5316466690486044e-06
115.5,3.5294136069762894e-06
115.60000000000001,3.5271772280098483e-06
115.7,3.5249408490412185e-06
115.80000000000001,3.522704470074777e-06
115.9,3.5204680911061476e-06
116.0,3.5182317121375182e-06
116.10000000000001,3.5159953331710767e-06
116.2,3.513758954202447e-06
116.30000000000001,3.511522575236006e-06
116.4,3.5092861962673764e-06
116.5,3.507025117882993e-06
116.60000000000001,3.5047269903727906e-06
116.7,3.5024288628625887e-06
116.80000000000001,3.5001307353523864e-06
116.9,3.4978326078421845e-06
117.0,3.4955344803319822e-06
117.10000000000001,3.49323635282178e-06
117.2,3.49093822530939e-06
117.30000000000001,3.488640097799188e-06
117.4,3.4863419702889856e-06
117.5,3.484042914868234e-06
117.60000000000001,3.4817386012884285e-06
117.7,3.4794342877064353e-06
117.80000000000001,3.47712997412663e-06
117.9,3.4748256605446376e-06
118.0,3.4725213469648323e-06
118.10000000000001,3.470217033382839e-06
118.2,3.467912719803034e-06
118.30000000000001,3.465608406221041e-06
118.4,3.4633040926412357e-06
118.5,3.460999779059243e-06
118.60000000000001,3.458640308116876e-06
118.7,3.45626527996817e-06
118.80000000000001,3.453890251819463e-06
118.9,3.4515152236707567e-06
119.0,3.44914019552205e-06
119.10000000000001,3.446765167373344e-06
119.2,3.444390139224637e-06
119.30000000000001,3.4420151110759307e-06
119.4,3.439640082927224e-06
119.5,3.437265054778518e-06
119.60000000000001,3.4348786589385208e-06
119.7,3.432482182315311e-06
119.80000000000001,3.4300857056921006e-06
119.9,3.42768922906889e-06
120.0,3.4252927524456795e-06
120.10000000000001,3.4228962758224694e-06
120.2,3.420499799201447e-06
120.30000000000001,3.4181033225782363e-06
120.4,3.4157068459550266e-06
120.5,3.413310369331816e-06
120.60000000000001,3.410898508488002e-06
120.7,3.408405880490396e-06
120.80000000000001,3.4059132524927894e-06
120.9,3.4034206244929954e-06
121.0,3.4009279964953887e-06
121.10000000000001,3.3984353684977825e-06
121.2,3.3959427405001763e-06
121.30000000000001,3.3934501125025697e-06
121.4,3.390957484502775e-06
121.5,3.3884648565051694e-06
121.60000000000001,3.385972228507563e-06
121.7,3.383449970131077e-06
121.80000000000001,3.3809258204520413e-06
121.9,3.378401670775195e-06
122.0,3.375877521098348e-06
122.10000000000001,3.373353371419313e-06
122.2,3.3708292217424663e-06
122.30000000000001,3.368305072065619e-06
122.4,3.3657809223865842e-06
122.5,3.3632567727097373e-06
122.60000000000001,3.3607326230307025e-06
122.7,3.35815094247096e-06
122.80000000000001,3.3555292828223996e-06
122.9,3.3529076231716516e-06
123.0,3.3502859635230906e-06
123.10000000000001,3.34766430387453e-06
123.2,3.3450426442259696e-06
123.30000000000001,3.342420984575221e-06
123.4,3.3397993249266607e-06
123.5,3.3371776652781e-06
123.60000000000001,3.3345560056295392e-06
123.7,3.331919980365429e-06
123.80000000000001,3.3292584162292287e-06
123.9,3.3265968520952167e-06
124.0,3.323935287959017e-06
124.10000000000001,3.3212737238250045e-06
124.2,3.318612159688805e-06
124.30000000000001,3.3159505955547927e-06
124.4,3.313289031418593e-06
124.5,3.3106274672845805e-06
124.60000000000001,3.3079659031483807e-06
124.7,3.3053043390143688e-06
124.80000000000001,3.3025355571575776e-06
124.9,3.299765692296182e-06
125.0,3.296995827432598e-06
125.10000000000001,3.2942259625690144e-06
125.2,3.2914560977054307e-06
125.30000000000001,3.288686232844035e-06
125.4,3.285916367980451e-06
125.5,3.2831465031168674e-06
125.60000000000001,3.2803766382554716e-06
125.7,3.277606773391888e-06
125.80000000000001,3.2747978757033393e-06
125.9,3.271975263778519e-06
126.0,3.269152651853698e-06
126.10000000000001,3.2663300399288777e-06
126.2,3.2635074280040577e-06
126.30000000000001,3.2606848160792373e-06
126.4,3.257862204154417e-06
126.5,3.255039592229596e-06
126.60000000000001,3.252216980304776e-06
126.7,3.2493943683799558e-06
126.80000000000001,3.246524852344897e-06
126.9,3.243575472554686e-06
127.0,3.2406260927644745e-06
127.10000000000001,3.237676712972076e-06
127.2,3.2347273331818644e-06
127.30000000000001,3.231777953391653e-06
127.4,3.228828573601442e-06
127.5,3.225879193811231e-06
127.60000000000001,3.2229298140210196e-06
127.7,3.219980434230808e-06
127.80000000000001,3.2170216509684422e-06
127.9,3.2139939089175662e-06
128.0,3.2109661668645027e-06
128.1,3.2079384248136267e-06
128.20000000000002,3.2049106827627506e-06
128.3,3.201882940709687e-06
128.4,3.1988551986588107e-06
128.5,3.1958274566079346e-06
128.6,3.192799714554871e-06
128.70000000000002,3.189771972503995e-06
128.8,3.186744230453119e-06
128.9,3.1836023522804598e-06
129.0,3.1804263815024675e-06
129.1,3.1772504107244753e-06
129.20000000000002,3.174074439946483e-06
129.3,3.1708984691684904e-06
129.4,3.1677224983904977e-06
129.5,3.164546527610318e-06
129.6,3.1613705568323253e-06
129.70000000000002,3.158194586054333e-06
129.8,3.1550186152763404e-06
129.9,3.151794850116162e-06
130.0,3.148528701260636e-06
130.1,3.1452625524029233e-06
130.20000000000002,3.1419964035473975e-06
130.3,3.138730254689684e-06
130.4,3.1354641058341585e-06
130.5,3.1321979569764452e-06
130.6,3.12893180812092e-06
130.70000000000002,3.125665659263207e-06
130.8,3.1223995104076813e-06
130.9,3.119101417259063e-06
131.0,3.11564736080599e-06
131.1,3.112193304350729e-06
131.20000000000002,3.1087392478976565e-06
131.3,3.1052851914445834e-06
131.4,3.10183113499151e-06
131.5,3.098377078538437e-06
131.6,3.0949230220831766e-06
131.70000000000002,3.0914689656301035e-06
131.8,3.088014909177031e-06
131.9,3.0845608527239573e-06
132.0,3.0810061272972723e-06
132.1,3.0774461035066638e-06
132.20000000000002,3.073886079713867e-06
132.3,3.0703260559232585e-06
132.4,3.066766032130462e-06
132.5,3.063206008337666e-06
132.6,3.059645984547057e-06
132.70000000000002,3.0560859607542606e-06
132.8,3.0525259369614646e-06
132.9,3.0489659131708553e-06
133.0,3.0452807929496875e-06
133.1,3.041508741310747e-06
133.20000000000002,3.0377366896739944e-06
133.3,3.033964638035054e-06
133.4,3.030192586398302e-06
133.5,3.0264205347593613e-06
133.6,3.0226484831226083e-06
133.70000000000002,3.018876431483668e-06
133.8,3.0151043798469153e-06
133.9,3.011332328207975e-06
134.0,3.0075127173799784e-06
134.1,3.0036047823396713e-06
134.20000000000002,2.9996968472993643e-06
134.3,2.9957889122590568e-06
134.4,2.9918809772187497e-06
134.5,2.987973042178442e-06
134.6,2.9840651071359476e-06
134.70000000000002,2.9801571720956405e-06
134.8,2.976249237055333e-06
134.9,2.972341302015026e-06
135.0,2.9684333669747184e-06
135.1,2.964271539879573e-06
135.20000000000002,2.9601018604519097e-06
135.3,2.9559321810264335e-06
135.4,2.95176250159877e-06
135.5,2.9475928221711065e-06
135.6,2.9434231427456308e-06
135.70000000000002,2.9392534633179675e-06
135.8,2.9350837838903034e-06
135.9,2.9309141044648276e-06
136.0,2.9267444250371644e-06
136.1,2.922504312505319e-06
136.20000000000002,2.9182381493747956e-06
136.3,2.9139719862442722e-06
136.4,2.909705823111561e-06
136.5,2.9054396599810375e-06
136.6,2.901173496850514e-06
136.70000000000002,2.896907333717803e-06
136.8,2.8926411705872794e-06
136.9,2.8883750074567564e-06
137.0,2.884108844324045e-06
137.1,2.8797740134412775e-06
137.20000000000002,2.8751263628007196e-06
137.3,2.8704787121601605e-06
137.4,2.8658310615196023e-06
137.5,2.8611834108790436e-06
137.6,2.8565357602384853e-06
137.70000000000002,2.851888109597927e-06
137.8,2.8472404589573683e-06
137.9,2.84259280831681e-06
138.0,2.837945157676252e-06
138.1,2.833297507035693e-06
138.20000000000002,2.8284476271564554e-06
138.3,2.8235848390285926e-06
138.4,2.8187220509007293e-06
138.5,2.813859262772866e-06
138.6,2.8089964746450023e-06
138.70000000000002,2.804133686517139e-06
138.8,2.799270898389276e-06
138.9,2.7944081102614124e-06
139.0,2.789545322133549e-06
139.1,2.784682534005686e-06
139.20000000000002,2.7796109720489505e-06
139.3,2.7743819140495573e-06
139.4,2.7691528560479766e-06
139.5,2.7639237980485833e-06
139.6,2.75869474004919e-06
139.70000000000002,2.753465682047609e-06
139.8,2.748236624048216e-06
139.9,2.743007566046635e-06
140.0,2.7377785080472422e-06
140.1,2.7325494500456615e-06
140.20000000000002,2.727230873665961e-06
140.3,2.721730547846593e-06
140.4,2.716230222029413e-06
140.5,2.7107298962100453e-06
140.6,2.7052295703906773e-06
140.70000000000002,2.699729244573497e-06
140.8,2.6942289187541296e-06
140.9,2.688728592934761e-06
141.0,2.683228267117581e-06
141.1,2.6777279412982134e-06
141.20000000000002,2.6722276154788454e-06
141.3,2.6663245266081684e-06
141.4,2.6604173694233773e-06
141.5,2.6545102122385867e-06
141.6,2.6486030550537956e-06
141.70000000000002,2.642695897866817e-06
141.8,2.6367887406820264e-06
141.9,2.6308815834972353e-06
142.0,2.6249744263124442e-06
142.1,2.6190672691276536e-06
142.20000000000002,2.6131601119428625e-06
142.3,2.6107575216831363e-06
142.4,2.6094017501157955e-06
142.5,2.6080459785506425e-06
142.6,2.6066902069833013e-06
142.70000000000002,2.6053344354159605e-06
142.8,2.6039786638508075e-06
142.9,2.6026228922834667e-06
143.0,2.601267120716126e-06
143.1,2.5999113491509725e-06
143.20000000000002,2.5985555775836316e-06
143.3,2.597199806016291e-06
143.4,2.5958440344511374e-06
143.5,2.594488262883796e-06
143.6,2.5931324913186432e-06
143.70000000000002,2.5917767197513024e-06
143.8,2.5896938285461436e-06
143.9,2.5875884491055745e-06
144.0,2.5854830696628185e-06
144.1,2.5833776902222507e-06
144.20000000000002,2.5812723107816817e-06
144.3,2.579166931341113e-06
144.4,2.577061551898357e-06
144.5,2.574956172457789e-06
144.6,2.5728507930172203e-06
144.70000000000002,2.5714706511465496e-06
144.8,2.570198878108917e-06
144.9,2.5689271050712842e-06
145.0,2.567655332033652e-06
145.1,2.566383558996019e-06
145.20000000000002,2.5651117859583865e-06
145.3,2.563840012918566e-06
145.4,2.5625682398809332e-06
145.5,2.5612964668433005e-06
145.6,2.560024693805668e-06
145.70000000000002,2.558752920768035e-06
145.8,2.557481147730403e-06
145.9,2.5562093746927697e-06
146.0,2.5549376016551374e-06
146.1,2.5536674240641032e-06
146.20000000000002,2.5524062873400447e-06
146.3,2.5511451506159866e-06
146.4,2.549884013891928e-06
146.5,2.54862287716787e-06
146.6,2.5473617404438115e-06
146.70000000000002,2.5461006037197534e-06
146.8,2.544839466995695e-06
146.9,2.5435783302716367e-06
147.0,2.5423171935475782e-06
147.1,2.54105605682352e-06
147.20000000000002,2.5397949200994616e-06
147.3,2.5385337833754035e-06
147.4,2.5372726466513445e-06
147.5,2.5360115099272864e-06
147.6,2.4925540858675484e-06
147.70000000000002,2.4145724267157774e-06
147.8,2.336590767566194e-06
147.9,2.258609108414423e-06
148.0,2.180627449262652e-06
148.1,2.1026457901108807e-06
148.20000000000002,2.0246641309591094e-06
148.3,1.9466824718073384e-06
148.4,1.868700812657755e-06
148.5,1.7907191535059838e-06
148.6,1.7127374943542126e-06
148.70000000000002,1.6347558352024415e-06
148.8,1.6201707345805044e-06
148.9,1.6075463522640874e-06
149.0,1.5949219699476703e-06
149.1,1.5822975876312531e-06
149.20000000000002,1.569673205314836e-06
149.3,1.557048822998419e-06
149.4,1.544424440682002e-06
149.5,1.531800058365585e-06
149.6,1.519175676049168e-06
149.70000000000002,1.5065512937327508e-06
149.8,1.4920922318519044e-06
149.9,1.4770216101147895e-06
150.0,1.4619509883776746e-06
150.1,1.4468803666405598e-06
150.20000000000002,1.4318097449034447e-06
150.3,1.4167391231685177e-06
150.4,1.4016685014314028e-06
150.5,1.386597879694288e-06
150.6,1.371527257957173e-06
150.70000000000002,1.356456636222246e-06
150.8,1.3451749397713568e-06
150.9,1.3412482159365796e-06
151.0,1.33732149210399e-06
151.1,1.3333947682692128e-06
151.20000000000002,1.3294680444344352e-06
151.3,1.3255413206018457e-06
151.4,1.3216145967670681e-06
151.5,1.317687872932291e-06
151.6,1.3137611490975136e-06
151.70000000000002,1.3098344252649241e-06
151.8,1.3059077014301466e-06
151.9,1.2928911375195483e-06
152.0,1.2791903920985725e-06
152.1,1.2654896466797843e-06
152.20000000000002,1.2517889012588085e-06
152.3,1.2380881558378324e-06
152.4,1.2243874104168566e-06
152.5,1.2106866649958808e-06
152.6,1.196985919574905e-06
152.70000000000002,1.183285174153929e-06
152.8,1.1695844287329531e-06
152.9,1.1558836833119773e-06
153.0,1.1421829378910015e-06
153.1,1.1284821924700254e-06
153.20000000000002,1.1147814470490496e-06
153.3,1.1099903438326698e-06
153.4,1.107712216623107e-06
153.5,1.105434089413544e-06
153.60000000000002,1.1031559622039814e-06
153.70000000000002,1.1008778349944188e-06
153.8,1.0985997077826682e-06
153.9,1.0963215805731054e-06
154.0,1.0940434533635427e-06
154.10000000000002,1.0917653261539799e-06
154.20000000000002,1.089487198944417e-06
154.3,1.0878877583812913e-06
154.4,1.0874948718596788e-06
154.5,1.0871019853358787e-06
154.60000000000002,1.0867090988120783e-06
154.70000000000002,1.0863162122904658e-06
154.8,1.0859233257666655e-06
154.9,1.0855304392450532e-06
155.0,1.0851375527212528e-06
155.10000000000002,1.0847446661974527e-06
155.20000000000002,1.0843517796758402e-06
155.3,1.0839588931520399e-06


==> figs/tikz/logs/dtd_lbfgs_split_final_lb_results_500_upwards.csv <==
10.0,0.021710380133380905
11.0,0.0172174977893008
12.0,0.013525159872005407
13.0,0.010620105498077759
14.0,0.008315178772743377
15.0,0.006519413750876809
16.0,0.005195930214733312
17.0,0.004203914415264294
18.0,0.0034160483872946474
19.0,0.002851190056854398
20.0,0.00238874167953936
21.0,0.0019784403923647173
22.0,0.0016767447770826525
23.0,0.0014011696424419563
24.0,0.0011745855177508274
25.0,0.0009909595328700534
26.0,0.000843000085303238
27.0,0.000724640477687729
28.0,0.000624309649594541
29.0,0.0005335313679132193
30.0,0.00045111169796843893
31.0,0.0003850092369609567
32.0,0.0003280557363109737
33.0,0.0002758918378991739
34.0,0.00023084508985629374
35.0,0.00019504569248376098
36.0,0.00016354464813732962
37.0,0.0001390891733810267
38.0,0.0001195950786491272
39.0,0.00010014650397685046
40.0,8.54535197304213e-05
41.0,7.392183750002869e-05
42.0,6.375136930266757e-05
43.0,5.443091400294174e-05
44.0,4.7315026197583704e-05
45.0,4.240745025318312e-05
46.0,3.7465456580933205e-05
47.0,3.364666740209171e-05
48.0,2.954779137156541e-05
49.0,2.650290631673279e-05
50.0,2.3155928398405894e-05
51.0,2.0396378021661045e-05
52.0,1.7564160251024622e-05
53.0,1.5834692852682848e-05
54.0,1.4195830121987125e-05
55.0,1.3203051413734895e-05
56.0,1.233506059597498e-05
57.0,1.1422419467428657e-05
58.0,1.072844654115916e-05
59.0,1.0074875346398673e-05
60.0,9.66217174395258e-06
61.0,9.120809685268034e-06
62.0,8.738770585066529e-06
63.0,8.436984493534548e-06
64.0,8.29457854742115e-06
65.0,7.747379650415516e-06
66.0,7.433505102174961e-06
67.0,7.294298677239098e-06
68.0,7.193515277120699e-06
69.0,6.960714919484499e-06
70.0,6.805351115391244e-06
71.0,6.753125282798934e-06
72.0,6.620480375882791e-06
73.0,6.473631139106017e-06
74.0,6.004609491436878e-06
75.0,5.836509852941398e-06
76.0,5.7233352474520915e-06
77.0,5.642261707417594e-06
78.0,5.563320799854231e-06
79.0,5.514980139927906e-06


==> figs/tikz/logs/faust_fastdog_final_lb_results_500_upwards.csv <==
10.0,0.05274203218325585
11.0,0.04879807517321874
12.0,0.04545155890562303
13.0,0.04257500555601688
14.0,0.040072571855714306
15.0,0.0378770505706155
16.0,0.035927292915430446
17.0,0.034180172429765725
18.0,0.0326066288705876
19.0,0.03118558731404098
20.0,0.029891270059431086
21.0,0.0287057926478103
22.0,0.027616866580042986
23.0,0.026614787704693034
24.0,0.025689937296114997
25.0,0.024832943833248293
26.0,0.02403536924546956
27.0,0.023290793315091072
28.0,0.022593520290578286
29.0,0.02193919193509883
30.0,0.02132290044355804
31.0,0.02074175016766099
32.0,0.02019199458637023
33.0,0.01967122213629194
34.0,0.019177447546942613
35.0,0.018708333998230426
36.0,0.01826245214648588
37.0,0.01783781844767959
38.0,0.01743213866719853
39.0,0.017045157346607557
40.0,0.01667559285989085
41.0,0.016321485044009137
42.0,0.015981682491078935
43.0,0.015655785498886382
44.0,0.015343599871484268
45.0,0.015044386353314029
46.0,0.014757081487228894
47.0,0.014481113923160122
48.0,0.014215357515070253
49.0,0.013959931520351314
50.0,0.013714177286259467
51.0,0.013477332676536462
52.0,0.013248519409952822
53.0,0.013027511086462742
54.0,0.012814174041441159
55.0,0.012608121171822003
56.0,0.012408760753630795
57.0,0.012216032734432712
58.0,0.012029517222006972
59.0,0.011848855991930267
60.0,0.011673479904452177
61.0,0.011503006963427462
62.0,0.011336952392638756
63.0,0.011175099522131181
64.0,0.011017275052437055
65.0,0.010863256507306017
66.0,0.010713077647125023
67.0,0.010566315889554067
68.0,0.010422818882774482
69.0,0.010282599946549448
70.0,0.010145531572222836
71.0,0.010011292842103647
72.0,0.009880012028363281
73.0,0.009751430773752416
74.0,0.009625489029365473
75.0,0.009502057823918632
76.0,0.009381089564245123
77.0,0.009262390438023536
78.0,0.009146091592658744
79.0,0.009032210628375458
80.0,0.00892050268206458
81.0,0.00881091245435661
82.0,0.00870340675335719
83.0,0.008597826120970195
84.0,0.008494273802859971
85.0,0.008392614097046011
86.0,0.00829281455573618
87.0,0.008194942934114297
88.0,0.008098756053316638
89.0,0.008004193092029073
90.0,0.007911221357339378
91.0,0.007819893313660682
92.0,0.007730176225747206
93.0,0.007641987540245726
94.0,0.007555466942298646
95.0,0.007470580770394524
96.0,0.007387245202602403
97.0,0.007305532103516922
98.0,0.007225285181496737
99.0,0.007146499686093213
100.0,0.007069195452527412
101.0,0.006993049418873662
102.0,0.006918206208898431
103.0,0.006844638367157468
104.0,0.006772295324962389
105.0,0.006701053467068024
106.0,0.006630937443757147
107.0,0.006561871340824742
108.0,0.006494030086245155
109.0,0.006427267546516601
110.0,0.006361607209773226
111.0,0.006296926108185077
112.0,0.006233129628092729
113.0,0.006170024718082289
114.0,0.006107716520238985
115.0,0.006046304031873537
116.0,0.005985731286454191
117.0,0.005926110768820852
118.0,0.005867264876100327
119.0,0.005809088591386465
120.0,0.005751622944445984
121.0,0.00569487756048294
122.0,0.005638898896456472
123.0,0.005583662828273485
124.0,0.005529068406005181
125.0,0.005475118303643977
126.0,0.0054218259565943375
127.0,0.005369156061960896
128.0,0.00531724785201718
129.0,0.0052660385044835676
130.0,0.00521561666994516
131.0,0.005165852748955976
132.0,0.0051166237790880075
133.0,0.005067918838775627
134.0,0.005019874590254314
135.0,0.0049725000185404785
136.0,0.004925777066927445
137.0,0.00487962550225407
138.0,0.004834014821609185
139.0,0.0047890299658091915
140.0,0.0047447224628008695
141.0,0.004701022430217291
142.0,0.00465788096625073
143.0,0.004615279506644485
144.0,0.004573231202412873
145.0,0.004531746764503854
146.0,0.004490686264044393
147.0,0.004450064502975977
148.0,0.004409876725426098
149.0,0.004370112753665128
150.0,0.004330742255135205
151.0,0.004291739514217753
152.0,0.004253152376789821
153.0,0.00421499387029272
154.0,0.004177225562946385
155.0,0.004139898319489825
156.0,0.004103006264866606
157.0,0.004066547020374964
158.0,0.004030450241877184
159.0,0.003994765100770027
160.0,0.003959523242189458
161.0,0.003924768464885308
162.0,0.003890427210705884
163.0,0.00385651170792435
164.0,0.0038230103577730286
165.0,0.0037899178292924154
166.0,0.003757237808560346
167.0,0.003724914178514747
168.0,0.0036929679909004465
169.0,0.0036614087620685763
170.0,0.0036301937756484473
171.0,0.003599382657295594
172.0,0.003568977688467312
173.0,0.0035389129773898127
174.0,0.0035092454274784006
175.0,0.003479951921403666
176.0,0.003450964681778539
177.0,0.0034222281978784456
178.0,0.003393770684346755
179.0,0.0033656140939042974
180.0,0.00333776621806712
181.0,0.0033102008698288176
182.0,0.00328290984236807
183.0,0.003255902878989892
184.0,0.0032291931556232903
185.0,0.0032027555319174023
186.0,0.003176618357715187
187.0,0.0031507247023650977
188.0,0.003125104715903193
189.0,0.0030997998656312224
190.0,0.0030747436612908368
191.0,0.0030499099648801727
192.0,0.0030252761299536593
193.0,0.003000840818270964
194.0,0.0029766532821798976
195.0,0.0029526933467841914
196.0,0.0029289993438089456
197.0,0.0029055121709824824
198.0,0.0028822253796054642
199.0,0.002859191609726413
200.0,0.002836431767735833
201.0,0.002813935622020945
202.0,0.0027916777743090446
203.0,0.0027696974265489977
204.0,0.0027479996062811612
205.0,0.002726518824367351
206.0,0.0027052915390656275
207.0,0.002684331056644158
208.0,0.0026635669822605568
209.0,0.0026430421912090173
210.0,0.0026227500137158024
211.0,0.0026027066384394213
212.0,0.002582877249222704
213.0,0.0025632342054534847
214.0,0.002543813923669337
215.0,0.0025246027879295414
216.0,0.002505545701260767
217.0,0.0024866629784047376
218.0,0.0024679184901178174
219.0,0.002449310410066229
220.0,0.002430843453187964
221.0,0.0024125307586184944
222.0,0.0023943700428775017
223.0,0.0023763446163795757
224.0,0.00235845753525556
225.0,0.0023408247163557864
226.0,0.002323340254239931
227.0,0.002305956416262591
228.0,0.002288676422047431
229.0,0.002271556893661046
230.0,0.0022545859041345367
231.0,0.002237758789392506
232.0,0.0022210786037862675
233.0,0.0022045375305043244
234.0,0.0021881216107857517
235.0,0.0021718727603422436
236.0,0.002155738934934457
237.0,0.0021397433575161356
238.0,0.0021238888167637218
239.0,0.0021081924837196837
240.0,0.002092639108201589
241.0,0.0020772538262226418
242.0,0.0020620214956926083
243.0,0.0020469063203103362
244.0,0.0020319160382285344
245.0,0.002017035786567491
246.0,0.002002283240161696
247.0,0.001987679007375614
248.0,0.001973209242113077
249.0,0.0019588886326748177
250.0,0.0019447010130496196
251.0,0.0019306883875574207
252.0,0.0019168088332719674
253.0,0.0019030484609267523
254.0,0.001889397390346132
255.0,0.0018758730100542093
256.0,0.0018625129018365095
257.0,0.0018493006284327114
258.0,0.0018362544901762946
259.0,0.0018233633565740619
260.0,0.0018106498282006445
261.0,0.0017980650954419234
262.0,0.0017856693417842623
263.0,0.0017734810485627542
264.0,0.0017613904834150095
265.0,0.001749388851646624
266.0,0.0017375200246582852
267.0,0.0017257791002490092
268.0,0.0017141990474333576
269.0,0.0017027864373146773
270.0,0.00169146389300319
271.0,0.0016802412835885943
272.0,0.0016691566355030013
273.0,0.0016581799797274238
274.0,0.0016473293867016736
275.0,0.0016366107315134279
276.0,0.0016260056977581243
277.0,0.0016155102975516527
278.0,0.0016051332462459092
279.0,0.0015948909727939008
280.0,0.0015847979215638662
281.0,0.0015747956099388212
282.0,0.0015648798252133396
283.0,0.0015550731141533445
284.0,0.0015453515942035884
285.0,0.0015357165697760572
286.0,0.0015261749284320525
287.0,0.0015167054571326429
288.0,0.0015073160025547863
289.0,0.001498009692009644
290.0,0.0014888006252410022
291.0,0.001479700521763488
292.0,0.0014706424335816856
293.0,0.0014616365450012307
294.0,0.001452716658467344
295.0,0.0014438723205170113
296.0,0.0014350888661225812
297.0,0.0014263625987435786
298.0,0.00141770744832731
299.0,0.0014091068044793421
300.0,0.0014005875237364808
301.0,0.0013921407981293734
302.0,0.0013837590889697604
303.0,0.0013754401688897552
304.0,0.001367224118433655
305.0,0.001359078283180885
306.0,0.0013509857639259137
307.0,0.0013429428749220035
308.0,0.00133494754663787
309.0,0.0013270178890257213
310.0,0.0013191484610446174
311.0,0.0013113360692795892
312.0,0.0013035829946781447
313.0,0.001295893587652015
314.0,0.0012882609958867405
315.0,0.0012806908617667382
316.0,0.0012731783997917002
317.0,0.0012657246388146895
318.0,0.0012583159910937358
319.0,0.0012509514468917846
320.0,0.0012436355523403088
321.0,0.0012363738950427654
322.0,0.0012291739237324912
323.0,0.001222022422265352
324.0,0.001214928325016459
325.0,0.0012078900087136907
326.0,0.0012009170092513548
327.0,0.0011939853080828022
328.0,0.0011870962274970222
329.0,0.001180252896792298
330.0,0.001173478343838989
331.0,0.0011667369989914235
332.0,0.0011600244465779692
333.0,0.0011533520610421321
334.0,0.0011467230462521708
335.0,0.001140141590329393
336.0,0.0011336026274706055
337.0,0.0011271003700123075
338.0,0.0011206423732691073
339.0,0.0011142263408213506
340.0,0.0011078494772522758
341.0,0.0011015193578122547
342.0,0.0010952248287315202
343.0,0.0010889630997965184
344.0,0.0010827400534931299
345.0,0.0010765517171884285
346.0,0.0010704057609864372
347.0,0.0010642998953477704
348.0,0.001058226273099095
349.0,0.0010521926179649565
350.0,0.0010461909914174566
351.0,0.0010402318313891227
352.0,0.0010343361883986585
353.0,0.0010284870251166475
354.0,0.0010226733885644178
355.0,0.0010169032119130388
356.0,0.0010111755094569356
357.0,0.0010054963952499554
358.0,0.0009998670015545826
359.0,0.0009943005817831976
360.0,0.0009887779082061686
361.0,0.0009833029820689996
362.0,0.0009778670268851951
363.0,0.0009724691373635785
364.0,0.0009671063867115053
365.0,0.000961778834146142
366.0,0.0009564828414503449
367.0,0.0009512120650182041
368.0,0.0009459933500487192
369.0,0.0009408114099328175
370.0,0.0009356608434385076
371.0,0.0009305322218671546
372.0,0.0009254278367859839
373.0,0.0009203431989402988
374.0,0.0009152783073267057
375.0,0.0009102343189997681
376.0,0.0009052136169706667
377.0,0.0009002186299452879
378.0,0.0008952435024543377
379.0,0.0008902946244168649
380.0,0.000885365884296483
381.0,0.0008804626150941635
382.0,0.0008755899515846866
383.0,0.0008707575299310152
384.0,0.000865957810266211
385.0,0.0008611843829617796
386.0,0.0008564456519957849
387.0,0.0008517436409164189
388.0,0.0008470621295731158
389.0,0.0008424032919844053
390.0,0.0008377725234215245
391.0,0.0008331867146816027
392.0,0.0008286291518262692
393.0,0.0008240859076363614
394.0,0.0008195534744880274
395.0,0.0008150460635226718
396.0,0.0008105611592375498
397.0,0.0008060955537575512
398.0,0.0008016478793732129
399.0,0.0007972188111458771
400.0,0.0007928095675063074
401.0,0.0007884198398502257
402.0,0.0007840521448585818
403.0,0.0007797210982772942
404.0,0.0007754051910189967
405.0,0.000771096229159593
406.0,0.0007668123613763816
407.0,0.0007625454334809697
408.0,0.0007583179547521241
409.0,0.0007541065864384601
410.0,0.0007499158848569228
411.0,0.0007457462298002713
412.0,0.0007416038313537402
413.0,0.0007374830403977126
414.0,0.0007333862844683943
415.0,0.0007293196950247187
416.0,0.0007252864041003076
417.0,0.0007212829485969955
418.0,0.0007173067691489514
419.0,0.0007133591282630077
420.0,0.0007094427335515602
421.0,0.0007055553218694054
422.0,0.0007017058708733669
423.0,0.0006978847333143439
424.0,0.0006941006239791878
425.0,0.0006903566442706938
426.0,0.000686642757786252
427.0,0.0006829760825001228
428.0,0.0006793321864149224
429.0,0.0006757121569196936
430.0,0.0006721192200578196
431.0,0.0006685468931241366
432.0,0.000664995347645251
433.0,0.0006614645038549232
434.0,0.0006579771165095746
435.0,0.0006545374237180539
436.0,0.0006511294028851359
437.0,0.0006477646934743151
438.0,0.0006444414895196636
439.0,0.0006411297802850797
440.0,0.0006378395781385974
441.0,0.0006345716282233637
442.0,0.0006313203268911592
443.0,0.0006280924279163144
444.0,0.0006248825186093034
445.0,0.0006216959745016877
446.0,0.0006185325059395162
447.0,0.00061538851668172
448.0,0.0006122721808736581
449.0,0.0006091774135420065
450.0,0.0006061033046239264
451.0,0.0006030501990737268
452.0,0.0006000129919814824
453.0,0.000596994686477118
454.0,0.0005939936930869315
455.0,0.0005910073179622484
456.0,0.0005880403469542391
457.0,0.0005850893632362703
458.0,0.0005821564260288379
459.0,0.0005792453096508738
460.0,0.0005763897896542817
461.0,0.0005735572010575235
462.0,0.0005707362262237929
463.0,0.0005679291184011671
464.0,0.0005651355498371151
465.0,0.0005623545766229713
466.0,0.0005595883972269679
467.0,0.0005568377419111995
468.0,0.0005540967403412647
469.0,0.0005513648700583649
470.0,0.0005486466209054799
471.0,0.0005459407284972272
472.0,0.0005432455888221704
473.0,0.0005405578699810042
474.0,0.0005378870045138188
475.0,0.0005352244521720306
476.0,0.0005325720992274138
477.0,0.0005299331972569104
478.0,0.0005273069642154292
479.0,0.000524693240155769
480.0,0.0005220915359574328
481.0,0.000519501590625965
482.0,0.0005169249970313774
483.0,0.0005143571670344077
484.0,0.0005118018613343288
485.0,0.0005092596172928545
486.0,0.0005067237016696766
487.0,0.0005042007675443315
488.0,0.0005016897120831275
489.0,0.0004991883043014275
490.0,0.0004967009815005203
491.0,0.0004942250989048924
492.0,0.0004917608103624613
493.0,0.0004893124207842279
494.0,0.00048687878520573013
495.0,0.00048445788775134773
496.0,0.0004820478910272284
497.0,0.0004796476832754901
498.0,0.00047725950313215454
499.0,0.0004748880429811195
500.0,0.00047252898263638697
501.0,0.00047018342980014013
502.0,0.0004678494604931893
503.0,0.0004655319238959809
504.0,0.0004632403586729
505.0,0.0004610009754347374
506.0,0.0004587749464104775
507.0,0.0004565588267193884
508.0,0.00045435965640709696
509.0,0.00045220171702956854
510.0,0.0004500572249999166
511.0,0.0004479231502570019
512.0,0.00044579871358742967
513.0,0.00044369212031613193
514.0,0.00044159691239808
515.0,0.0004395122048171189
516.0,0.0004374385785710532
517.0,0.000435367765442193
518.0,0.0004333082313225661
519.0,0.00043126164030347534
520.0,0.0004292244472439856
521.0,0.00042719665546659676
522.0,0.0004251775103072174
523.0,0.00042316779521124083
524.0,0.00042116806358460723
525.0,0.000419177770846826
526.0,0.00041719804352239123
527.0,0.00041522817712975646
528.0,0.0004132698502614024
529.0,0.0004113228951355261
530.0,0.00040938613130339684
531.0,0.0004074605889277453
532.0,0.0004055445718344742
533.0,0.00040363812125152716
534.0,0.0004017450746008491
535.0,0.00039986437997736727
536.0,0.00039799509080559313
537.0,0.0003961343095506864
538.0,0.00039428453679711854
539.0,0.0003924445557658774
540.0,0.00039061765879542783
541.0,0.0003887981823101129
542.0,0.0003869889319103194
543.0,0.0003851889320660545
544.0,0.0003833986719110786
545.0,0.00038162124636649574
546.0,0.0003798499477403045
547.0,0.0003780875467485557
548.0,0.00037633463798914885
549.0,0.0003745904051507319
550.0,0.0003728586582988452
551.0,0.0003711353558790148
552.0,0.0003694208289122844
553.0,0.000367714138248556
554.0,0.000366016306143115
555.0,0.0003643259464669745
556.0,0.0003626427849450119
557.0,0.0003609678052815556
558.0,0.0003593027653437368
559.0,0.0003576446732492859
560.0,0.00035599526825827194
561.0,0.0003543556904941785
562.0,0.00035272378237978443
563.0,0.0003511014075037013
564.0,0.0003494861672584839
565.0,0.0003478810275091111
566.0,0.00034628410638496245
567.0,0.0003446918021602687
568.0,0.0003431083625263662
569.0,0.0003415321785917911
570.0,0.00033996921985649637
571.0,0.0003384141666046776
572.0,0.0003368673854081478
573.0,0.00033533008748768
574.0,0.00033380095249019336
575.0,0.0003322810583975247
576.0,0.0003307721648415921
577.0,0.00032927062334791267
578.0,0.0003277759887758664
579.0,0.00032629159202105613
580.0,0.000324817706206375
581.0,0.00032335282137357273
582.0,0.0003219000947629724
583.0,0.0003204567707701591
584.0,0.0003190223649843954
585.0,0.0003175967701482362
586.0,0.00031618266900552576
587.0,0.00031477714950100676
588.0,0.0003133788211292768
589.0,0.00031198866447893517
590.0,0.0003106060178976708
591.0,0.00030923247156800193
592.0,0.00030786673282879093
593.0,0.0003065109159517396
594.0,0.0003051622707261855
595.0,0.0003038213225951625
596.0,0.00030248956497496473
597.0,0.00030116711414623876
598.0,0.0002998536376693017
599.0,0.0002985500286249486
600.0,0.00029725359861952334
601.0,0.00029596548735061546
602.0,0.0002946891009225336
603.0,0.0002934243509418521
604.0,0.0002921688589607454
605.0,0.0002909248493773068
606.0,0.00028968568870154173
607.0,0.0002884561121208119
608.0,0.0002872381030036857
609.0,0.00028603287515478314
610.0,0.0002848396926049766
611.0,0.00028365300641822704
612.0,0.0002824732974332509
613.0,0.0002813022872726182
614.0,0.00028014137409109667
615.0,0.0002789878237127898
616.0,0.00027784345496446113
617.0,0.00027671549092846766
618.0,0.0002756258353372751
619.0,0.00027454643192914764
620.0,0.00027347717875411486
621.0,0.0002724169901455543
622.0,0.0002713660858977321
623.0,0.0002703323797040029
624.0,0.0002693106907596154
625.0,0.00026829752764672543
626.0,0.00026729244441089803
627.0,0.00026629148048240163
628.0,0.0002652957995057697
629.0,0.0002643050624968617
630.0,0.0002633169686727118
631.0,0.0002623323192092967
632.0,0.00026135032850475344
633.0,0.0002603717166606546
634.0,0.0002593973349247754
635.0,0.0002584280902770497
636.0,0.00025746325468844144
637.0,0.00025650003353218755
638.0,0.00025554054091621667
639.0,0.00025458598786744707
640.0,0.0002536355572264832
641.0,0.0002526886107337806
642.0,0.00025174414070277905
643.0,0.00025080238523172093
644.0,0.0002498648747097775
645.0,0.0002489326954031347
646.0,0.0002480040991552815
647.0,0.0002470773984107642
648.0,0.00024615493994096203
649.0,0.0002452354615120086
650.0,0.00024432031128053067
651.0,0.0002434079020847151
652.0,0.00024249807776061653
653.0,0.00024159070574976318
654.0,0.00024068608938961967
655.0,0.00023978584660546922
656.0,0.00023888906890453341
657.0,0.00023799575918409313
658.0,0.00023710630050774418
659.0,0.00023622116116467896
660.0,0.00023534237040914643
661.0,0.00023446609860854322
662.0,0.0002335934015430194
663.0,0.00023272298243538918
664.0,0.00023185500813755632
665.0,0.00023098969817148468
666.0,0.00023012957074043381
667.0,0.00022927295208057539
668.0,0.0002284193222371955
669.0,0.00022756760923956578
670.0,0.0002267200539975139
671.0,0.0002258758972206323
672.0,0.00022503630906436803
673.0,0.0002242006007052987
674.0,0.0002233662708450705
675.0,0.00022253647808504406
676.0,0.0002217112096981676
677.0,0.00022088837996494
678.0,0.00022006948958961127
679.0,0.0002192538084172965
680.0,0.00021844192539923014
681.0,0.00021763397284378498
682.0,0.00021683007143993307
683.0,0.00021603259213284643
684.0,0.00021523963143457882
685.0,0.0002144499965170159
686.0,0.00021366559136095967
687.0,0.00021288615857232475
688.0,0.00021211033201575384
689.0,0.00021133908656416762
690.0,0.00021057323168051568
691.0,0.0002098138899676175
692.0,0.00020905878273810705
693.0,0.00020830682841931102
694.0,0.00020756121176783316
695.0,0.0002068187259260602
696.0,0.00020608046116964604
697.0,0.0002053479313482953
698.0,0.00020462020105792983
699.0,0.00020389713295073633
700.0,0.00020317991195976877
701.0,0.00020246552357864196
702.0,0.0002017547217534287
703.0,0.00020104705320406972
704.0,0.00020034156711942722
705.0,0.00019963926180843018
706.0,0.00019893919136830423
707.0,0.00019824105224217162
708.0,0.00019754586971506131
709.0,0.00019685420324555935
710.0,0.00019616389462122369
711.0,0.00019547635176882906
712.0,0.00019479424894150226
713.0,0.00019411560101182155
714.0,0.0001934414827020974
715.0,0.0001927744910685627
716.0,0.00019211230338568518
717.0,0.00019145410664138542
718.0,0.0001908005182323023
719.0,0.00019015136991539617
720.0,0.0001895061722370864
721.0,0.00018886420522513437
722.0,0.0001882258511098317
723.0,0.00018759288214798868
724.0,0.00018696409262009412
725.0,0.00018633913425089905
726.0,0.00018571757914638226
727.0,0.00018509923780933224
728.0,0.00018448374048544826
729.0,0.00018387150131219377
730.0,0.0001832613191642555
731.0,0.0001826533477826891
732.0,0.00018204698748103444
733.0,0.00018144271786644985
734.0,0.0001808398199893083
735.0,0.00018023835109619342
736.0,0.00017963760777121315
737.0,0.00017903803739006407
738.0,0.00017844308993405884
739.0,0.00017789948366787108
740.0,0.00017735736919246344
741.0,0.0001768170430177444
742.0,0.00017627816652781748
743.0,0.00017574064466501386
744.0,0.00017520487813272331
745.0,0.00017467117925700653
746.0,0.00017413894351624298
747.0,0.00017360742464381446
748.0,0.00017307777015041712
749.0,0.00017255006191039128
750.0,0.00017202484402612477
751.0,0.00017150131991828344
752.0,0.000170979866311809
753.0,0.00017045946736132664
754.0,0.00016994100670884998
755.0,0.00016942328297162116
756.0,0.00016890699910282312
757.0,0.00016839225008109435
758.0,0.00016787863845565
759.0,0.00016736717320619477
760.0,0.00016685802895586937
761.0,0.00016635053369448206
762.0,0.00016584383502970645
763.0,0.00016533899714682963
764.0,0.0001648358423625269
765.0,0.00016433400631774025
766.0,0.00016383411057237015
767.0,0.00016333604952197307
768.0,0.00016283950915421284
769.0,0.00016234508675187927
770.0,0.00016185272164012478
771.0,0.00016136210362505018
772.0,0.00016087368562781978
773.0,0.00016038724140766093
774.0,0.00015990160975060558
775.0,0.0001594174699881623
776.0,0.00015893506012136657
777.0,0.0001584539421817366
778.0,0.00015797524750785701
779.0,0.000157498107589341
780.0,0.00015702299820900836
781.0,0.00015655036960838454
782.0,0.00015607895614369312
783.0,0.0001556104803708494
784.0,0.00015514411003285738
785.0,0.00015468014050983592
786.0,0.00015421755948942566
787.0,0.00015375669031664625
788.0,0.00015329854397445428
789.0,0.00015284235623892322
790.0,0.00015238860383337102
791.0,0.00015193671766395032
792.0,0.00015148685146804708
793.0,0.00015103875659025796
794.0,0.0001505924370401916
795.0,0.00015014769946457515
796.0,0.00014970439959662566
797.0,0.00014926261427669908
798.0,0.0001488228692062765
799.0,0.0001483846765218416
800.0,0.00014794751029816342
801.0,0.00014751226907100824
802.0,0.0001470787038733702
803.0,0.00014664670554482277
804.0,0.0001462167813851851
805.0,0.0001457881257803994
806.0,0.0001453605210133648
807.0,0.000144934194673939
808.0,0.0001445102010061893
809.0,0.00014408810600928206
810.0,0.00014366707054111518
811.0,0.0001432481912493514
812.0,0.00014283125248775775
813.0,0.00014241626197129072
814.0,0.00014200326207281563
815.0,0.00014159303102787848
816.0,0.0001411843508149937
817.0,0.00014077780144897787
818.0,0.0001403728445015199
819.0,0.00013997003326537096
820.0,0.000139569070407722
821.0,0.0001391696773637705
822.0,0.0001387729223531363
823.0,0.00013837755488413915
824.0,0.00013798395282733133
825.0,0.00013759253318759346
826.0,0.00013720304430176865
827.0,0.00013681529636548354
828.0,0.0001364299391431585
829.0,0.00013604700744507904
830.0,0.00013566700694237437
831.0,0.00013528918161628692
832.0,0.0001349128884725614
833.0,0.0001345402148597083
834.0,0.0001341708202248133
835.0,0.00013380445945065952
836.0,0.0001334387282646553
837.0,0.00013307466358219644
838.0,0.0001327128726166787
839.0,0.0001323520553951402
840.0,0.0001319929323386338
841.0,0.0001316487090028227
842.0,0.00013131356727165904
843.0,0.00013098021355802654
844.0,0.00013064763104374047
845.0,0.00013031664291519762
846.0,0.0001299859139848145
847.0,0.0001296558521481711
848.0,0.00012932779801740765
849.0,0.00012900142939540176
850.0,0.00012867607869827857
851.0,0.00012835197283750691
852.0,0.00012802845450399168
853.0,0.00012770548008992816
854.0,0.00012738390752717126
855.0,0.00012706348937752997
856.0,0.00012674419669426223
857.0,0.0001264253799174339
858.0,0.0001261083410747468
859.0,0.00012579240497715845
860.0,0.00012547659313985135
861.0,0.00012516248613123895
862.0,0.0001248492180862866
863.0,0.00012453707195959587
864.0,0.0001242260045984624
865.0,0.000123916185063376
866.0,0.00012360720633091486
867.0,0.0001232985448816526
868.0,0.00012299151249564675
869.0,0.00012268556867738904
870.0,0.00012248414563779776
871.0,0.0001222948933043425
872.0,0.00012210622531777995
873.0,0.00012191816080478186
874.0,0.00012173036822841651
875.0,0.00012154305268330651
876.0,0.00012135596616845884
877.0,0.0001211689217631436
878.0,0.00012098271747788274
879.0,0.00012079723307223622
880.0,0.0001206120108829593
881.0,0.00012042766400176463
882.0,0.00012024385002454783
883.0,0.00012006029291014629
884.0,0.00011987733916504822
885.0,0.00011969494441932167
886.0,0.00011951261698556403
887.0,0.00011933045785912115
888.0,0.00011914966415737967
889.0,0.00011896896092811559
890.0,0.00011878895852131037
891.0,0.00011860957291924095
892.0,0.00011843072661652415
893.0,0.00011825227857845847
894.0,0.0001180740441732147
895.0,0.00011789642045589858
896.0,0.00011771876485595799
897.0,0.0001175419419951234
898.0,0.0001173657833998422
899.0,0.00011719022578864582
900.0,0.00011701513282398865
901.0,0.00011684086460666197
902.0,0.00011666689400793147
903.0,0.0001164932754900585
904.0,0.00011632034049832138
905.0,0.00011614779783182132
906.0,0.00011597520840433064
907.0,0.00011580320281331523
908.0,0.00011563185745599773
909.0,0.00011546102098795778
910.0,0.00011529051385943905
911.0,0.00011512062456949344
912.0,0.00011495139460825836
913.0,0.00011478275492324553
914.0,0.00011461430198858552
915.0,0.00011444649743512943
916.0,0.00011427859663126012
917.0,0.00011411131797201519
918.0,0.00011394492987459291
919.0,0.00011377864952102742
920.0,0.00011361293280464811
921.0,0.00011344778176637675
922.0,0.00011328296697684117
923.0,0.00011311863760705838
924.0,0.00011295486442923607


==> figs/tikz/logs/faust_lbfgs_final_lb_results_500_upwards.csv <==
10.0,0.043634553471139696
11.0,0.03837414009789106
12.0,0.03437469891826317
13.0,0.031087501534754914
14.0,0.02808650596142584
15.0,0.025512253392527728
16.0,0.02319855136776802
17.0,0.02117322103843528
18.0,0.01935683989286892
19.0,0.01753080271292987
20.0,0.01603399524602098
21.0,0.014786813379896048
22.0,0.013363245181473167
23.0,0.012142281028127998
24.0,0.011319201026894753
25.0,0.010478536614266827
26.0,0.009712381433196072
27.0,0.009088773798024528
28.0,0.008396144180634247
29.0,0.007743821917823006
30.0,0.00722294355556578
31.0,0.006687330240751304
32.0,0.006195741079430432
33.0,0.005749824242228708
34.0,0.005383352675316393
35.0,0.005018762594408366
36.0,0.004726360836446111
37.0,0.004392683081252996
38.0,0.004113244173665635
39.0,0.0038038238109061847
40.0,0.0035556548498555736
41.0,0.0033274961588232177
42.0,0.003102762431701273
43.0,0.002856591267337429
44.0,0.0026913418300544534
45.0,0.0024564328265079334
46.0,0.0023097462261887727
47.0,0.002172578385088499
48.0,0.002043394393564349
49.0,0.0019126272965891518
50.0,0.0017917341194081506
51.0,0.0016893932894067247
52.0,0.0015803539614127752
53.0,0.0014869109311006388
54.0,0.0014040882416122826
55.0,0.001313087429727852
56.0,0.0012437222555492131
57.0,0.0011528034505643029
58.0,0.0010791065543390248
59.0,0.0010238717494282597
60.0,0.0009728705054392087
61.0,0.0009210555582981724
62.0,0.000870642847445633
63.0,0.0008237239212225458
64.0,0.0007769424798385889
65.0,0.0007317991687586795
66.0,0.0006722505944374823
67.0,0.0006376686612407803
68.0,0.0006031861448739764
69.0,0.0005691560259875924
70.0,0.0005424627584481284
71.0,0.0005158754326791313
72.0,0.00048248104407085655
73.0,0.00046033465771793585
74.0,0.0004370931531652084
75.0,0.00041794426044078505
76.0,0.00040101621109388193
77.0,0.0003787801195761961
78.0,0.00036148759720402957
79.0,0.00033829252567055073
80.0,0.0003206632694727378
81.0,0.0003004668077661503
82.0,0.0002802664550558995
83.0,0.0002621530523053896
84.0,0.00024986140265140504
85.0,0.00024068483254779922
86.0,0.00022865373144261142
87.0,0.00021957750006184535
88.0,0.00021289197852882242
89.0,0.0002058805577172266
90.0,0.00019986888532737564
91.0,0.00019197590791897944
92.0,0.00018496478053625545
93.0,0.00017912732679539558
94.0,0.0001726300787829465
95.0,0.00016178667185042363
96.0,0.00015368016902279875
97.0,0.00014750003120821094
98.0,0.00014273099990784558
99.0,0.0001372515395013038
100.0,0.00013207572313869294
101.0,0.00012533016097561665
102.0,0.00012037387564346786
103.0,0.00011258201957279107
104.0,0.00010648626052097632
105.0,0.00010127847583176
106.0,9.703498618380607e-05
107.0,9.268449416928554e-05
108.0,8.826220012358775e-05
109.0,8.38510245628129e-05
110.0,7.978128158614617e-05
111.0,7.626793376394904e-05
112.0,7.195935322807942e-05
113.0,6.729907549585662e-05
114.0,6.295438493038683e-05
115.0,5.9778897015313214e-05
116.0,5.69189521306552e-05
117.0,4.9545332582365206e-05
118.0,4.563182010706626e-05
119.0,4.3118798503551125e-05
120.0,4.0264202474201216e-05
121.0,3.8381134979873e-05
122.0,3.662477645914581e-05
123.0,3.5624958876728856e-05
124.0,3.4807371230936976e-05
125.0,3.3775319283108505e-05
126.0,3.240460647469005e-05
127.0,3.174643648401355e-05
128.0,3.09525129323623e-05
129.0,3.0265070010840484e-05
130.0,2.977805498976026e-05
131.0,2.8716234381004606e-05
132.0,2.7952260773872212e-05
133.0,2.723610044800885e-05
134.0,2.6749825801856927e-05
135.0,2.611078664029151e-05
136.0,2.495147384729945e-05
137.0,2.3181466947639257e-05
138.0,2.279167984999457e-05
139.0,2.2159072045951998e-05
140.0,2.1735895765685756e-05
141.0,2.1387078176902838e-05
142.0,2.1086526329331817e-05
143.0,2.0884471506834338e-05
144.0,2.0547856781818742e-05
145.0,2.020541918705201e-05
146.0,1.973049100947145e-05
147.0,1.9316047136751675e-05
148.0,1.8950082324098984e-05
149.0,1.8605208262976426e-05
150.0,1.833133903374554e-05
151.0,1.800454724789572e-05
152.0,1.7187503509321087e-05
153.0,1.6960335438149852e-05
154.0,1.614926953349644e-05
155.0,1.5533761443030578e-05
156.0,1.4811773170132514e-05
157.0,1.4103297448412589e-05
158.0,1.3655779825061444e-05
159.0,1.308951811836301e-05
160.0,1.2906822705416526e-05
161.0,1.275839302670486e-05
162.0,1.258925971442039e-05
163.0,1.2431639241956398e-05
164.0,1.226564567115419e-05
165.0,1.2091170256103864e-05
166.0,1.1700081786503927e-05
167.0,1.117205814491431e-05
168.0,1.0870322014708842e-05
169.0,1.077440391312505e-05
170.0,1.0616988898302536e-05
171.0,1.0361275329601994e-05
172.0,1.0121901074386775e-05
173.0,9.782334461843379e-06
174.0,9.586333499420226e-06
175.0,9.223817772874463e-06
176.0,8.818544558292042e-06
177.0,8.352620277853671e-06
178.0,7.841795579395762e-06
179.0,7.60113259339561e-06
180.0,7.248541188840848e-06
181.0,7.007016307588813e-06
182.0,6.910542534982944e-06
183.0,6.723166195325467e-06
184.0,5.614999691532957e-06
185.0,5.245431277865207e-06
186.0,5.01298749536431e-06
187.0,4.793685656610687e-06
188.0,4.522918735262584e-06
189.0,4.285378569279449e-06
190.0,4.133734157258592e-06
191.0,3.868154563982233e-06
192.0,3.7263433847835e-06
193.0,3.690025938325299e-06
194.0,3.353245098132778e-06
195.0,3.099648704519106e-06
196.0,3.0013073371914174e-06
197.0,2.906572690467354e-06
198.0,2.570032689746776e-06
199.0,2.430004654312288e-06
200.0,2.374976128673828e-06
201.0,1.999560442589479e-06
202.0,1.9406799182238976e-06
203.0,1.8304249163817785e-06
204.0,1.6563958375001244e-06
205.0,1.5831885515029783e-06
206.0,1.425216288498108e-06
207.0,1.3458037065804094e-06
208.0,1.217805997409487e-06
209.0,1.1025249455690208e-06
210.0,7.372789014196707e-07
211.0,6.83580894568367e-07


==> figs/tikz/logs/faust_v2_lbfgs_split_final_lb_results_500_upwards.csv <==
10.0,0.041554036487339296
11.0,0.03535034624404036
12.0,0.030214920507996137
13.0,0.026266194780397604
14.0,0.02290358406703941
15.0,0.019805920043162093
16.0,0.017523724909569213
17.0,0.01564697278982978
18.0,0.013888165113326922
19.0,0.012410831132172425
20.0,0.01120585319551001
21.0,0.010145519176826344
22.0,0.009164554922970162
23.0,0.008357201297137741
24.0,0.007552073221341179
25.0,0.006933184438895746
26.0,0.006358744321385274
27.0,0.005769220690365513
28.0,0.00530911678385531
29.0,0.004852346824752319
30.0,0.004455262075626307
31.0,0.004094836640048187
32.0,0.00378940853769786
33.0,0.0034903444729634486
34.0,0.0032105631881309722
35.0,0.0029537082188793706
36.0,0.002723072129528997
37.0,0.002510778364880617
38.0,0.002320224873492208
39.0,0.002138997671115126
40.0,0.0019610168701065804
41.0,0.0018096856110622927
42.0,0.0016690671943068176
43.0,0.0015524985512951684
44.0,0.0014370734803580672
45.0,0.0013405236531685962
46.0,0.001241632515683759
47.0,0.0011544872595195133
48.0,0.001072405577912716
49.0,0.0009857946521517015
50.0,0.0009138873156128084
51.0,0.0008458472897352979
52.0,0.0007912083872797796
53.0,0.0007347712381849391
54.0,0.000679886408685999
55.0,0.0006274877162685884
56.0,0.000573895718908066
57.0,0.0005323191902425861
58.0,0.0004898032746313411
59.0,0.00045039610115187484
60.0,0.00041488454323584793
61.0,0.0003820871877289527
62.0,0.00034938575417092153
63.0,0.0003209956759780748
64.0,0.0002967248504044723
65.0,0.0002726704927181079
66.0,0.0002545096570700326
67.0,0.0002378735236488464
68.0,0.00022225485053016644
69.0,0.0002093469338695618
70.0,0.00019726203897431105
71.0,0.0001843742937942149
72.0,0.00017071739556625567
73.0,0.00015761435343679208
74.0,0.00014522730475036074
75.0,0.00013324486735279264
76.0,0.0001231591823548668
77.0,0.00011421497399273818
78.0,0.00010525979729135729
79.0,9.618757334049785e-05
80.0,8.900915605475113e-05
81.0,8.210624278650233e-05
82.0,7.698755842519907e-05
83.0,7.15952762395991e-05
84.0,6.663109211516349e-05
85.0,6.298983954137352e-05
86.0,6.0268978346274484e-05
87.0,5.707901253954897e-05
88.0,5.482009633264142e-05
89.0,5.272062737857802e-05
90.0,5.0285131680939296e-05
91.0,4.820636176516992e-05
92.0,4.663090027091025e-05
93.0,4.4665838780329454e-05
94.0,4.34785825020686e-05
95.0,4.2056461272324636e-05
96.0,4.10664785786169e-05
97.0,3.955619510973578e-05
98.0,3.824640206804043e-05
99.0,3.6615904756968815e-05
100.0,3.483577736859529e-05
101.0,3.309489587388534e-05
102.0,3.158879296718873e-05
103.0,2.949145358778606e-05
104.0,2.7932019428748472e-05
105.0,2.6727073420712174e-05
106.0,2.4849607626580557e-05
107.0,2.345310762635214e-05
108.0,2.246666664288434e-05
109.0,2.1498431273705472e-05
110.0,2.092548802950506e-05
111.0,2.03013218589464e-05
112.0,1.964827214055728e-05
113.0,1.9232371457634513e-05
114.0,1.873808018718709e-05
115.0,1.8273628823713626e-05
116.0,1.772977588294625e-05
117.0,1.7396781185977407e-05
118.0,1.7079416202829684e-05
119.0,1.6827098358908776e-05
120.0,1.6527004834739793e-05
121.0,1.6393256606343007e-05
122.0,1.623979224107153e-05
123.0,1.582507125780739e-05
124.0,1.548068533605523e-05
125.0,1.529253360914344e-05
126.0,1.4952015746527517e-05
127.0,1.4689862186830905e-05
128.0,1.3986371482229583e-05
129.0,1.3614170677443945e-05
130.0,1.3157437692281368e-05
131.0,1.2967792880429301e-05
132.0,1.2495576591393576e-05
133.0,1.2143690121974196e-05
134.0,1.1584154669988644e-05
135.0,1.1317758027317272e-05
136.0,1.0504684222189487e-05
137.0,1.0337054827789887e-05
138.0,1.0258984780201872e-05
139.0,1.019987008663375e-05
140.0,1.0129229706959482e-05
141.0,1.0018593715944197e-05
142.0,9.965454290439111e-06
143.0,9.952810053093441e-06


==> figs/tikz/logs/gm_worms_fastdog.csv <==
1.0,-63191.928613300006
2.0,-57018.814069138905
3.0,-54372.35212454684
4.0,-52917.22836250238
5.0,-51991.88297516667
6.0,-51349.02239556666
7.0,-50882.367480247616
8.0,-50533.890193327774
9.0,-50277.021433649206
10.0,-50081.69117067302
11.0,-49928.35958475795
12.0,-49806.91926436349
13.0,-49710.03521741588
14.0,-49630.86197940396
15.0,-49565.6310153373
16.0,-49511.99869017143
17.0,-49464.02152225952
18.0,-49421.37960143333
19.0,-49382.92977088413
20.0,-49348.68794894287
21.0,-49318.18566396111
22.0,-49290.91106985
23.0,-49266.53376693968
24.0,-49244.52079868332
25.0,-49224.57091711191
26.0,-49206.12521368889
27.0,-49189.23486333889
28.0,-49174.0104751262
29.0,-49160.15327628732
30.0,-49147.29679400953
31.0,-49135.44038172222
32.0,-49124.64456029047
33.0,-49114.5159451143
34.0,-49105.04912220237
35.0,-49095.992558461105
36.0,-49087.44880146665
37.0,-49079.54055293333
38.0,-49072.077584700004
39.0,-49065.242119980954
40.0,-49058.918575236494
41.0,-49052.905086202365
42.0,-49047.21735443094
43.0,-49041.69612106507
44.0,-49036.40728924682
45.0,-49031.47339978888
46.0,-49026.797787155556
47.0,-49022.28099923888
48.0,-49018.02424602222
49.0,-49014.22691021111
50.0,-49010.595228126986
51.0,-49007.238934240464
52.0,-49004.12585942381
53.0,-49001.07893944762
54.0,-48998.16112196033
55.0,-48995.32372409128
56.0,-48992.546142513485
57.0,-48989.79852934047
58.0,-48987.11907208809
59.0,-48984.4715207111
60.0,-48982.016019733346
61.0,-48979.69103836666
62.0,-48977.43538811112
63.0,-48975.2896893619
64.0,-48973.2702238857
65.0,-48971.35858487937
66.0,-48969.56066914285
67.0,-48967.978413016666
68.0,-48966.56215527618
69.0,-48965.31948315238
70.0,-48964.178028642855
71.0,-48963.06928151428
72.0,-48961.983132533336
73.0,-48960.92620467619
74.0,-48959.91239480476
75.0,-48958.92561539524
76.0,-48957.961781399994
77.0,-48957.10905483809
78.0,-48956.314326571424
79.0,-48955.54988617857
80.0,-48954.82196706666
81.0,-48954.14845518888
82.0,-48953.52476480952
83.0,-48952.930324795234
84.0,-48952.35375622857
85.0,-48951.79559573333
86.0,-48951.25391533333
87.0,-48950.73017022222
88.0,-48950.22976983809
89.0,-48949.75894028333
90.0,-48949.31815466667
91.0,-48948.89233273334
92.0,-48948.474097209524
93.0,-48948.061633866666
94.0,-48947.65561039285
95.0,-48947.25423539047
96.0,-48946.85114777143
97.0,-48946.44112051429
98.0,-48946.03178883809
99.0,-48945.62716033333
100.0,-48945.23718533334
101.0,-48944.86363913333
102.0,-48944.55664266667
103.0,-48944.323806892855
104.0,-48944.157972
105.0,-48943.999810199995
106.0,-48943.84388166667
107.0,-48943.691271916665
108.0,-48943.541395466666
109.0,-48943.38990866667
110.0,-48943.23834273333
111.0,-48943.08499720001
112.0,-48942.9304354
113.0,-48942.77733733333
114.0,-48942.62500183333
115.0,-48942.472621400004
116.0,-48942.31891825
117.0,-48942.16235266667
118.0,-48942.00432953333
119.0,-48941.85272726666
120.0,-48941.7068694
121.0,-48941.564277000005
122.0,-48941.427471
123.0,-48941.297099133335
124.0,-48941.170928666674
125.0,-48941.04885286667
126.0,-48940.929782800005
127.0,-48940.813367999996
128.0,-48940.698426250005
129.0,-48940.585058666664
130.0,-48940.473242
131.0,-48940.36444833334
132.0,-48940.25657146667
133.0,-48940.14714193333
134.0,-48940.03662158333
135.0,-48939.92586083333
136.0,-48939.81631841666
137.0,-48939.709267
138.0,-48939.60470633334
139.0,-48939.499852416666
140.0,-48939.395328599996
141.0,-48939.291334999994
142.0,-48939.188597333334
143.0,-48939.08618013333
144.0,-48938.98531546666
145.0,-48938.882489999996
146.0,-48938.77921366667
147.0,-48938.67454946667
148.0,-48938.56463106666
149.0,-48938.452178
150.0,-48938.336662249996
151.0,-48938.2242906
152.0,-48938.112492333334
153.0,-48937.99159326667
154.0,-48937.86730533333
155.0,-48937.73725975
156.0,-48937.5995134
157.0,-48937.455076
158.0,-48937.30427706667
159.0,-48937.144248
160.0,-48936.979135266665
161.0,-48936.81247233333
162.0,-48936.639532266665
163.0,-48936.4616968
164.0,-48936.28436726667
165.0,-48936.10676166667
166.0,-48935.92597693334
167.0,-48935.74426366667
168.0,-48935.56665493334
169.0,-48935.3884726
170.0,-48935.21139433333
171.0,-48935.03202866667
172.0,-48934.86020553333
173.0,-48934.712868500006
174.0,-48934.57581066667
175.0,-48934.44897813334
176.0,-48934.3416954
177.0,-48934.31227
178.0,-48934.31227
179.0,-48934.31227
180.0,-48934.31227
181.0,-48934.31227
182.0,-48934.31227
183.0,-48934.31227
184.0,-48934.31227
185.0,-48934.31227
186.0,-48934.31227
187.0,-48934.31227
188.0,-48934.31227
189.0,-48934.31227
190.0,-48934.31227
191.0,-48934.31227
192.0,-48934.31227
193.0,-48934.31227
194.0,-48934.31227
195.0,-48934.31227
196.0,-48934.31227
197.0,-48934.31227
198.0,-48934.31227
199.0,-48934.31227
200.0,-48934.31227
201.0,-48934.31227
202.0,-48934.31227
203.0,-48934.31227
204.0,-48934.31227
205.0,-48934.31227
206.0,-48934.31227
207.0,-48934.31227
208.0,-48934.31227
209.0,-48934.31227
210.0,-48934.31227
211.0,-48934.31227
212.0,-48934.31227
213.0,-48934.31227
214.0,-48934.31227
215.0,-48934.31227
216.0,-48934.31227
217.0,-48934.31227
218.0,-48934.31227
219.0,-48934.31227
220.0,-48934.31227
221.0,-48934.31227
222.0,-48934.31227
223.0,-48934.31227
224.0,-48934.31227
225.0,-48934.31227
226.0,-48934.31227
227.0,-48934.31227
228.0,-48934.31227
229.0,-48934.31227
230.0,-48934.31227
231.0,-48934.31227
232.0,-48934.31227
233.0,-48934.31227
234.0,-48934.31227
235.0,-48934.31227
236.0,-48934.31227
237.0,-48934.31227
238.0,-48934.31227
239.0,-48934.31227
240.0,-48934.31227
241.0,-48934.31227
242.0,-48934.31227
243.0,-48934.31227
244.0,-48934.31227
245.0,-48934.31227
246.0,-48934.31227
247.0,-48934.31227
248.0,-48934.31227
249.0,-48934.31227
250.0,-48934.31227
251.0,-48934.31227
252.0,-48934.31227
253.0,-48934.31227
254.0,-48934.31227
255.0,-48934.31227
256.0,-48934.31227
257.0,-48934.31227
258.0,-48934.31227
259.0,-48934.31227
260.0,-48934.31227
261.0,-48934.31227
262.0,-48934.31227
263.0,-48934.31227
264.0,-48934.31227
265.0,-48934.31227
266.0,-48934.31227
267.0,-48934.31227
268.0,-48934.31227
269.0,-48934.31227
270.0,-48934.31227
271.0,-48934.31227
272.0,-48934.31227
273.0,-48934.31227
274.0,-48934.31227
275.0,-48934.31227
276.0,-48934.31227
277.0,-48934.31227
278.0,-48934.31227
279.0,-48934.31227
280.0,-48934.31227
281.0,-48934.31227
282.0,-48934.31227
283.0,-48934.31227
284.0,-48934.31227
285.0,-48934.31227
286.0,-48934.31227
287.0,-48934.31227
288.0,-48934.31227
289.0,-48934.31227
290.0,-48934.31227
291.0,-48934.31227
292.0,-48934.31227
293.0,-48934.31227
294.0,-48934.31227
295.0,-48934.31227
296.0,-48934.31227
297.0,-48934.31227
298.0,-48934.31227
299.0,-48934.31227
300.0,-48934.31227
301.0,-48934.31227
302.0,-48934.31227
303.0,-48934.31227
304.0,-48934.31227
305.0,-48934.31227
306.0,-48934.31227
307.0,-48934.31227
308.0,-48934.31227
309.0,-48934.31227
310.0,-48934.31227
311.0,-48934.31227
312.0,-48934.31227
313.0,-48934.31227
314.0,-48934.31227
315.0,-48934.31227
316.0,-48934.31227
317.0,-48934.31227
318.0,-48934.31227
319.0,-48934.31227
320.0,-48934.31227
321.0,-48934.31227
322.0,-48934.31227
323.0,-48934.31227
324.0,-48934.31227
325.0,-48934.31227
326.0,-48934.31227
327.0,-48934.31227
328.0,-48934.31227
329.0,-48934.31227
330.0,-48934.31227
331.0,-48934.31227
332.0,-48934.31227
333.0,-48934.31227
334.0,-48934.31227
335.0,-48934.31227
336.0,-48934.31227
337.0,-48934.31227
338.0,-48934.31227
339.0,-48934.31227
340.0,-48934.31227
341.0,-48934.31227
342.0,-48934.31227
343.0,-48934.31227
344.0,-48934.31227
345.0,-48934.31227
346.0,-48934.31227
347.0,-48934.31227
348.0,-48934.31227
349.0,-48934.31227
350.0,-48934.31227
351.0,-48934.31227
352.0,-48934.31227
353.0,-48934.31227
354.0,-48934.31227
355.0,-48934.31227
356.0,-48934.31227
357.0,-48934.31227
358.0,-48934.31227
359.0,-48934.31227
360.0,-48934.31227
361.0,-48934.31227
362.0,-48934.31227
363.0,-48934.31227
364.0,-48934.31227
365.0,-48934.31227
366.0,-48934.31227
367.0,-48934.31227
368.0,-48934.31227
369.0,-48934.31227
370.0,-48934.31227
371.0,-48934.31227
372.0,-48934.31227
373.0,-48934.31227
374.0,-48934.31227
375.0,-48934.31227
376.0,-48934.31227
377.0,-48934.31227
378.0,-48934.31227
379.0,-48934.31227
380.0,-48934.31227
381.0,-48934.31227
382.0,-48934.31227
383.0,-48934.31227
384.0,-48934.31227
385.0,-48934.31227
386.0,-48934.31227
387.0,-48934.31227
388.0,-48934.31227
389.0,-48934.31227
390.0,-48934.31227
391.0,-48934.31227
392.0,-48934.31227
393.0,-48934.31227
394.0,-48934.31227
395.0,-48934.31227
396.0,-48934.31227
397.0,-48934.31227
398.0,-48934.31227
399.0,-48934.31227
400.0,-48934.31227
401.0,-48934.31227
402.0,-48934.31227
403.0,-48934.31227
404.0,-48934.31227
405.0,-48934.31227
406.0,-48934.31227
407.0,-48934.31227
408.0,-48934.31227
409.0,-48934.31227
410.0,-48934.31227
411.0,-48934.31227
412.0,-48934.31227
413.0,-48934.31227
414.0,-48934.31227
415.0,-48934.31227
416.0,-48934.31227
417.0,-48934.31227
418.0,-48934.31227
419.0,-48934.31227
420.0,-48934.31227
421.0,-48934.31227
422.0,-48934.31227
423.0,-48934.31227
424.0,-48934.31227
425.0,-48934.31227
426.0,-48934.31227
427.0,-48934.31227
428.0,-48934.31227
429.0,-48934.31227
430.0,-48934.31227
431.0,-48934.31227
432.0,-48934.31227
433.0,-48934.31227
434.0,-48934.31227
435.0,-48934.31227
436.0,-48934.31227
437.0,-48934.31227
438.0,-48934.31227
439.0,-48934.31227
440.0,-48934.31227
441.0,-48934.31227
442.0,-48934.31227
443.0,-48934.31227
444.0,-48934.31227
445.0,-48934.31227
446.0,-48934.31227
447.0,-48934.31227
448.0,-48934.31227
449.0,-48934.31227
450.0,-48934.31227
451.0,-48934.31227
452.0,-48934.31227
453.0,-48934.31227
454.0,-48934.31227
455.0,-48934.31227
456.0,-48934.31227
457.0,-48934.31227
458.0,-48934.31227
459.0,-48934.31227
460.0,-48934.31227
461.0,-48934.31227
462.0,-48934.31227
463.0,-48934.31227
464.0,-48934.31227
465.0,-48934.31227
466.0,-48934.31227
467.0,-48934.31227
468.0,-48934.31227
469.0,-48934.31227
470.0,-48934.31227
471.0,-48934.31227
472.0,-48934.31227
473.0,-48934.31227
474.0,-48934.31227
475.0,-48934.31227
476.0,-48934.31227
477.0,-48934.31227
478.0,-48934.31227
479.0,-48934.31227
480.0,-48934.31227
481.0,-48934.31227
482.0,-48934.31227
483.0,-48934.31227
484.0,-48934.31227
485.0,-48934.31227
486.0,-48934.31227
487.0,-48934.31227
488.0,-48934.31227
489.0,-48934.31227
490.0,-48934.31227
491.0,-48934.31227
492.0,-48934.31227
493.0,-48934.31227
494.0,-48934.31227
495.0,-48934.31227
496.0,-48934.31227
497.0,-48934.31227
498.0,-48934.31227
499.0,-48934.31227
500.0,-48934.31227
501.0,-48934.31227
502.0,-48934.31227
503.0,-48934.31227
504.0,-48934.31227
505.0,-48934.31227
506.0,-48934.31227
507.0,-48934.31227
508.0,-48934.31227
509.0,-48934.31227
510.0,-48934.31227
511.0,-48934.31227
512.0,-48934.31227
513.0,-48934.31227
514.0,-48934.31227
515.0,-48934.31227
516.0,-48934.31227
517.0,-48934.31227
518.0,-48934.31227
519.0,-48934.31227
520.0,-48934.31227
521.0,-48934.31227
522.0,-48934.31227
523.0,-48934.31227
524.0,-48934.31227
525.0,-48934.31227
526.0,-48934.31227
527.0,-48934.31227
528.0,-48934.31227
529.0,-48934.31227
530.0,-48934.31227
531.0,-48934.31227
532.0,-48934.31227
533.0,-48934.31227
534.0,-48934.31227
535.0,-48934.31227
536.0,-48934.31227
537.0,-48934.31227
538.0,-48934.31227
539.0,-48934.31227
540.0,-48934.31227
541.0,-48934.31227
542.0,-48934.31227
543.0,-48934.31227
544.0,-48934.31227
545.0,-48934.31227
546.0,-48934.31227
547.0,-48934.31227
548.0,-48934.31227
549.0,-48934.31227
550.0,-48934.31227
551.0,-48934.31227
552.0,-48934.31227
553.0,-48934.31227
554.0,-48934.31227
555.0,-48934.31227
556.0,-48934.31227
557.0,-48934.31227
558.0,-48934.31227
559.0,-48934.31227
560.0,-48934.31227
561.0,-48934.31227
562.0,-48934.31227
563.0,-48934.31227
564.0,-48934.31227
565.0,-48934.31227
566.0,-48934.31227
567.0,-48934.31227
568.0,-48934.31227
569.0,-48934.31227
570.0,-48934.31227
571.0,-48934.31227
572.0,-48934.31227
573.0,-48934.31227
574.0,-48934.31227
575.0,-48934.31227
576.0,-48934.31227
577.0,-48934.31227
578.0,-48934.31227
579.0,-48934.31227
580.0,-48934.31227
581.0,-48934.31227
582.0,-48934.31227
583.0,-48934.31227
584.0,-48934.31227
585.0,-48934.31227
586.0,-48934.31227
587.0,-48934.31227
588.0,-48934.31227
589.0,-48934.31227
590.0,-48934.31227
591.0,-48934.31227
592.0,-48934.31227
593.0,-48934.31227
594.0,-48934.31227
595.0,-48934.31227
596.0,-48934.31227
597.0,-48934.31227
598.0,-48934.31227
599.0,-48934.31227
600.0,-48934.31227
601.0,-48934.31227
602.0,-48934.31227
603.0,-48934.31227
604.0,-48934.31227
605.0,-48934.31227
606.0,-48934.31227
607.0,-48934.31227
608.0,-48934.31227
609.0,-48934.31227
610.0,-48934.31227
611.0,-48934.31227
612.0,-48934.31227
613.0,-48934.31227
614.0,-48934.31227
615.0,-48934.31227
616.0,-48934.31227
617.0,-48934.31227
618.0,-48934.31227
619.0,-48934.31227
620.0,-48934.31227
621.0,-48934.31227
622.0,-48934.31227
623.0,-48934.31227
624.0,-48934.31227
625.0,-48934.31227
626.0,-48934.31227
627.0,-48934.31227
628.0,-48934.31227
629.0,-48934.31227
630.0,-48934.31227
631.0,-48934.31227
632.0,-48934.31227
633.0,-48934.31227
634.0,-48934.31227
635.0,-48934.31227
636.0,-48934.31227
637.0,-48934.31227
638.0,-48934.31227
639.0,-48934.31227
640.0,-48934.31227
641.0,-48934.31227
642.0,-48934.31227
643.0,-48934.31227
644.0,-48934.31227
645.0,-48934.31227
646.0,-48934.31227
647.0,-48934.31227
648.0,-48934.31227
649.0,-48934.31227
650.0,-48934.31227
651.0,-48934.31227
652.0,-48934.31227
653.0,-48934.31227
654.0,-48934.31227
655.0,-48934.31227
656.0,-48934.31227
657.0,-48934.31227
658.0,-48934.31227
659.0,-48934.31227
660.0,-48934.31227
661.0,-48934.31227
662.0,-48934.31227
663.0,-48934.31227
664.0,-48934.31227
665.0,-48934.31227
666.0,-48934.31227
667.0,-48934.31227
668.0,-48934.31227
669.0,-48934.31227
670.0,-48934.31227
671.0,-48934.31227
672.0,-48934.31227
673.0,-48934.31227
674.0,-48934.31227
675.0,-48934.31227
676.0,-48934.31227
677.0,-48934.31227
678.0,-48934.31227
679.0,-48934.31227
680.0,-48934.31227
681.0,-48934.31227
682.0,-48934.31227
683.0,-48934.31227
684.0,-48934.31227
685.0,-48934.31227
686.0,-48934.31227
687.0,-48934.31227
688.0,-48934.31227
689.0,-48934.31227
690.0,-48934.31227
691.0,-48934.31227
692.0,-48934.31227
693.0,-48934.31227
694.0,-48934.31227
695.0,-48934.31227
696.0,-48934.31227
697.0,-48934.31227
698.0,-48934.31227
699.0,-48934.31227
700.0,-48934.31227
701.0,-48934.31227
702.0,-48934.31227
703.0,-48934.31227
704.0,-48934.31227
705.0,-48934.31227
706.0,-48934.31227
707.0,-48934.31227
708.0,-48934.31227
709.0,-48934.31227
710.0,-48934.31227
711.0,-48934.31227
712.0,-48934.31227
713.0,-48934.31227
714.0,-48934.31227
715.0,-48934.31227
716.0,-48934.31227
717.0,-48934.31227
718.0,-48934.31227
719.0,-48934.31227
720.0,-48934.31227
721.0,-48934.31227
722.0,-48934.31227
723.0,-48934.31227
724.0,-48934.31227
725.0,-48934.31227
726.0,-48934.31227
727.0,-48934.31227
728.0,-48934.31227
729.0,-48934.31227
730.0,-48934.31227
731.0,-48934.31227
732.0,-48934.31227
733.0,-48934.31227
734.0,-48934.31227
735.0,-48934.31227
736.0,-48934.31227
737.0,-48934.31227
738.0,-48934.31227
739.0,-48934.31227
740.0,-48934.31227
741.0,-48934.31227
742.0,-48934.31227
743.0,-48934.31227
744.0,-48934.31227
745.0,-48934.31227
746.0,-48934.31227
747.0,-48934.31227
748.0,-48934.31227
749.0,-48934.31227
750.0,-48934.31227
751.0,-48934.31227
752.0,-48934.31227
753.0,-48934.31227
754.0,-48934.31227
755.0,-48934.31227
756.0,-48934.31227
757.0,-48934.31227
758.0,-48934.31227
759.0,-48934.31227
760.0,-48934.31227
761.0,-48934.31227
762.0,-48934.31227
763.0,-48934.31227
764.0,-48934.31227
765.0,-48934.31227
766.0,-48934.31227
767.0,-48934.31227
768.0,-48934.31227
769.0,-48934.31227
770.0,-48934.31227
771.0,-48934.31227
772.0,-48934.31227
773.0,-48934.31227
774.0,-48934.31227
775.0,-48934.31227
776.0,-48934.31227
777.0,-48934.31227
778.0,-48934.31227
779.0,-48934.31227
780.0,-48934.31227
781.0,-48934.31227
782.0,-48934.31227
783.0,-48934.31227
784.0,-48934.31227
785.0,-48934.31227
786.0,-48934.31227
787.0,-48934.31227
788.0,-48934.31227
789.0,-48934.31227
790.0,-48934.31227
791.0,-48934.31227
792.0,-48934.31227
793.0,-48934.31227
794.0,-48934.31227
795.0,-48934.31227
796.0,-48934.31227
797.0,-48934.31227
798.0,-48934.31227
799.0,-48934.31227
800.0,-48934.31227
801.0,-48934.31227
802.0,-48934.31227
803.0,-48934.31227
804.0,-48934.31227
805.0,-48934.31227
806.0,-48934.31227
807.0,-48934.31227
808.0,-48934.31227
809.0,-48934.31227
810.0,-48934.31227
811.0,-48934.31227
812.0,-48934.31227
813.0,-48934.31227
814.0,-48934.31227
815.0,-48934.31227
816.0,-48934.31227
817.0,-48934.31227
818.0,-48934.31227
819.0,-48934.31227
820.0,-48934.31227
821.0,-48934.31227
822.0,-48934.31227
823.0,-48934.31227
824.0,-48934.31227
825.0,-48934.31227
826.0,-48934.31227
827.0,-48934.31227
828.0,-48934.31227
829.0,-48934.31227
830.0,-48934.31227
831.0,-48934.31227
832.0,-48934.31227
833.0,-48934.31227
834.0,-48934.31227
835.0,-48934.31227
836.0,-48934.31227
837.0,-48934.31227
838.0,-48934.31227
839.0,-48934.31227
840.0,-48934.31227
841.0,-48934.31227
842.0,-48934.31227
843.0,-48934.31227
844.0,-48934.31227
845.0,-48934.31227
846.0,-48934.31227
847.0,-48934.31227
848.0,-48934.31227
849.0,-48934.31227
850.0,-48934.31227
851.0,-48934.31227
852.0,-48934.31227
853.0,-48934.31227
854.0,-48934.31227
855.0,-48934.31227
856.0,-48934.31227
857.0,-48934.31227
858.0,-48934.31227
859.0,-48934.31227
860.0,-48934.31227
861.0,-48934.31227
862.0,-48934.31227
863.0,-48934.31227
864.0,-48934.31227
865.0,-48934.31227
866.0,-48934.31227
867.0,-48934.31227
868.0,-48934.31227
869.0,-48934.31227
870.0,-48934.31227
871.0,-48934.31227
872.0,-48934.31227
873.0,-48934.31227
874.0,-48934.31227
875.0,-48934.31227
876.0,-48934.31227
877.0,-48934.31227
878.0,-48934.31227
879.0,-48934.31227
880.0,-48934.31227
881.0,-48934.31227
882.0,-48934.31227
883.0,-48934.31227
884.0,-48934.31227
885.0,-48934.31227
886.0,-48934.31227
887.0,-48934.31227
888.0,-48934.31227
889.0,-48934.31227
890.0,-48934.31227
891.0,-48934.31227
892.0,-48934.31227
893.0,-48934.31227
894.0,-48934.31227
895.0,-48934.31227
896.0,-48934.31227
897.0,-48934.31227
898.0,-48934.31227
899.0,-48934.31227
900.0,-48934.31227
901.0,-48934.31227
902.0,-48934.31227
903.0,-48934.31227
904.0,-48934.31227
905.0,-48934.31227
906.0,-48934.31227
907.0,-48934.31227
908.0,-48934.31227
909.0,-48934.31227
910.0,-48934.31227
911.0,-48934.31227
912.0,-48934.31227
913.0,-48934.31227
914.0,-48934.31227
915.0,-48934.31227
916.0,-48934.31227
917.0,-48934.31227
918.0,-48934.31227
919.0,-48934.31227
920.0,-48934.31227
921.0,-48934.31227
922.0,-48934.31227
923.0,-48934.31227
924.0,-48934.31227
925.0,-48934.31227
926.0,-48934.31227
927.0,-48934.31227
928.0,-48934.31227
929.0,-48934.31227
930.0,-48934.31227
931.0,-48934.31227
932.0,-48934.31227
933.0,-48934.31227
934.0,-48934.31227
935.0,-48934.31227
936.0,-48934.31227
937.0,-48934.31227
938.0,-48934.31227
939.0,-48934.31227
940.0,-48934.31227
941.0,-48934.31227
942.0,-48934.31227
943.0,-48934.31227
944.0,-48934.31227
945.0,-48934.31227
946.0,-48934.31227
947.0,-48934.31227
948.0,-48934.31227
949.0,-48934.31227
950.0,-48934.31227
951.0,-48934.31227
952.0,-48934.31227
953.0,-48934.31227
954.0,-48934.31227
955.0,-48934.31227
956.0,-48934.31227
957.0,-48934.31227
958.0,-48934.31227
959.0,-48934.31227
960.0,-48934.31227
961.0,-48934.31227
962.0,-48934.31227
963.0,-48934.31227
964.0,-48934.31227
965.0,-48934.31227
966.0,-48934.31227
967.0,-48934.31227
968.0,-48934.31227
969.0,-48934.31227
970.0,-48934.31227
971.0,-48934.31227
972.0,-48934.31227
973.0,-48934.31227
974.0,-48934.31227
975.0,-48934.31227
976.0,-48934.31227
977.0,-48934.31227
978.0,-48934.31227
979.0,-48934.31227
980.0,-48934.31227
981.0,-48934.31227
982.0,-48934.31227
983.0,-48934.31227
984.0,-48934.31227
985.0,-48934.31227
986.0,-48934.31227
987.0,-48934.31227
988.0,-48934.31227
989.0,-48934.31227
990.0,-48934.31227
991.0,-48934.31227
992.0,-48934.31227
993.0,-48934.31227
994.0,-48934.31227
995.0,-48934.31227
996.0,-48934.31227
997.0,-48934.31227
998.0,-48934.31227
999.0,-48934.31227
1000.0,-48934.31227
1001.0,-48934.31227
1002.0,-48934.31227
1003.0,-48934.31227
1004.0,-48934.31227
1005.0,-48934.31227
1006.0,-48934.31227
1007.0,-48934.31227
1008.0,-48934.31227
1009.0,-48934.31227
1010.0,-48934.31227
1011.0,-48934.31227
1012.0,-48934.31227
1013.0,-48934.31227
1014.0,-48934.31227
1015.0,-48934.31227
1016.0,-48934.31227
1017.0,-48934.31227
1018.0,-48934.31227
1019.0,-48934.31227
1020.0,-48934.31227
1021.0,-48934.31227
1022.0,-48934.31227
1023.0,-48934.31227
1024.0,-48934.31227
1025.0,-48934.31227
1026.0,-48934.31227
1027.0,-48934.31227
1028.0,-48934.31227
1029.0,-48934.31227
1030.0,-48934.31227
1031.0,-48934.31227
1032.0,-48934.31227
1033.0,-48934.31227
1034.0,-48934.31227
1035.0,-48934.31227
1036.0,-48934.31227
1037.0,-48934.31227
1038.0,-48934.31227
1039.0,-48934.31227
1040.0,-48934.31227
1041.0,-48934.31227
1042.0,-48934.31227
1043.0,-48934.31227
1044.0,-48934.31227
1045.0,-48934.31227
1046.0,-48934.31227
1047.0,-48934.31227
1048.0,-48934.31227
1049.0,-48934.31227
1050.0,-48934.31227
1051.0,-48934.31227
1052.0,-48934.31227
1053.0,-48934.31227
1054.0,-48934.31227
1055.0,-48934.31227
1056.0,-48934.31227
1057.0,-48934.31227
1058.0,-48934.31227
1059.0,-48934.31227
1060.0,-48934.31227
1061.0,-48934.31227
1062.0,-48934.31227
1063.0,-48934.31227
1064.0,-48934.31227
1065.0,-48934.31227
1066.0,-48934.31227
1067.0,-48934.31227
1068.0,-48934.31227
1069.0,-48934.31227
1070.0,-48934.31227
1071.0,-48934.31227
1072.0,-48934.31227
1073.0,-48934.31227
1074.0,-48934.31227
1075.0,-48934.31227
1076.0,-48934.31227
1077.0,-48934.31227
1078.0,-48934.31227
1079.0,-48934.31227
1080.0,-48934.31227
1081.0,-48934.31227
1082.0,-48934.31227
1083.0,-48934.31227
1084.0,-48934.31227
1085.0,-48934.31227
1086.0,-48934.31227
1087.0,-48934.31227
1088.0,-48934.31227
1089.0,-48934.31227
1090.0,-48934.31227
1091.0,-48934.31227
1092.0,-48934.31227
1093.0,-48934.31227
1094.0,-48934.31227
1095.0,-48934.31227
1096.0,-48934.31227
1097.0,-48934.31227
1098.0,-48934.31227
1099.0,-48934.31227
1100.0,-48934.31227
1101.0,-48934.31227
1102.0,-48934.31227
1103.0,-48934.31227
1104.0,-48934.31227
1105.0,-48934.31227
1106.0,-48934.31227
1107.0,-48934.31227
1108.0,-48934.31227
1109.0,-48934.31227
1110.0,-48934.31227
1111.0,-48934.31227
1112.0,-48934.31227
1113.0,-48934.31227
1114.0,-48934.31227
1115.0,-48934.31227
1116.0,-48934.31227
1117.0,-48934.31227
1118.0,-48934.31227
1119.0,-48934.31227
1120.0,-48934.31227
1121.0,-48934.31227
1122.0,-48934.31227
1123.0,-48934.31227
1124.0,-48934.31227
1125.0,-48934.31227
1126.0,-48934.31227
1127.0,-48934.31227
1128.0,-48934.31227
1129.0,-48934.31227
1130.0,-48934.31227
1131.0,-48934.31227
1132.0,-48934.31227
1133.0,-48934.31227
1134.0,-48934.31227
1135.0,-48934.31227
1136.0,-48934.31227
1137.0,-48934.31227
1138.0,-48934.31227
1139.0,-48934.31227
1140.0,-48934.31227
1141.0,-48934.31227
1142.0,-48934.31227
1143.0,-48934.31227
1144.0,-48934.31227
1145.0,-48934.31227
1146.0,-48934.31227
1147.0,-48934.31227
1148.0,-48934.31227
1149.0,-48934.31227
1150.0,-48934.31227
1151.0,-48934.31227
1152.0,-48934.31227
1153.0,-48934.31227
1154.0,-48934.31227
1155.0,-48934.31227
1156.0,-48934.31227
1157.0,-48934.31227
1158.0,-48934.31227
1159.0,-48934.31227
1160.0,-48934.31227
1161.0,-48934.31227
1162.0,-48934.31227
1163.0,-48934.31227
1164.0,-48934.31227
1165.0,-48934.31227
1166.0,-48934.31227
1167.0,-48934.31227
1168.0,-48934.31227
1169.0,-48934.31227
1170.0,-48934.31227
1171.0,-48934.31227
1172.0,-48934.31227
1173.0,-48934.31227
1174.0,-48934.31227
1175.0,-48934.31227
1176.0,-48934.31227
1177.0,-48934.31227
1178.0,-48934.31227
1179.0,-48934.31227
1180.0,-48934.31227
1181.0,-48934.31227
1182.0,-48934.31227
1183.0,-48934.31227
1184.0,-48934.31227
1185.0,-48934.31227
1186.0,-48934.31227
1187.0,-48934.31227
1188.0,-48934.31227
1189.0,-48934.31227
1190.0,-48934.31227
1191.0,-48934.31227
1192.0,-48934.31227
1193.0,-48934.31227
1194.0,-48934.31227
1195.0,-48934.31227
1196.0,-48934.31227
1197.0,-48934.31227
1198.0,-48934.31227
1199.0,-48934.31227
1200.0,-48934.31227
1201.0,-48934.31227
1202.0,-48934.31227
1203.0,-48934.31227
1204.0,-48934.31227
1205.0,-48934.31227
1206.0,-48934.31227
1207.0,-48934.31227
1208.0,-48934.31227
1209.0,-48934.31227
1210.0,-48934.31227
1211.0,-48934.31227
1212.0,-48934.31227
1213.0,-48934.31227
1214.0,-48934.31227
1215.0,-48934.31227
1216.0,-48934.31227
1217.0,-48934.31227
1218.0,-48934.31227
1219.0,-48934.31227
1220.0,-48934.31227
1221.0,-48934.31227
1222.0,-48934.31227
1223.0,-48934.31227
1224.0,-48934.31227
1225.0,-48934.31227
1226.0,-48934.31227
1227.0,-48934.31227
1228.0,-48934.31227
1229.0,-48934.31227
1230.0,-48934.31227
1231.0,-48934.31227
1232.0,-48934.31227
1233.0,-48934.31227
1234.0,-48934.31227
1235.0,-48934.31227
1236.0,-48934.31227
1237.0,-48934.31227
1238.0,-48934.31227
1239.0,-48934.31227
1240.0,-48934.31227
1241.0,-48934.31227
1242.0,-48934.31227
1243.0,-48934.31227
1244.0,-48934.31227
1245.0,-48934.31227
1246.0,-48934.31227
1247.0,-48934.31227
1248.0,-48934.31227
1249.0,-48934.31227
1250.0,-48934.31227
1251.0,-48934.31227
1252.0,-48934.31227
1253.0,-48934.31227
1254.0,-48934.31227
1255.0,-48934.31227
1256.0,-48934.31227
1257.0,-48934.31227
1258.0,-48934.31227
1259.0,-48934.31227
1260.0,-48934.31227
1261.0,-48934.31227
1262.0,-48934.31227
1263.0,-48934.31227
1264.0,-48934.31227
1265.0,-48934.31227
1266.0,-48934.31227
1267.0,-48934.31227
1268.0,-48934.31227
1269.0,-48934.31227
1270.0,-48934.31227
1271.0,-48934.31227
1272.0,-48934.31227
1273.0,-48934.31227
1274.0,-48934.31227
1275.0,-48934.31227
1276.0,-48934.31227
1277.0,-48934.31227
1278.0,-48934.31227
1279.0,-48934.31227
1280.0,-48934.31227
1281.0,-48934.31227
1282.0,-48934.31227
1283.0,-48934.31227
1284.0,-48934.31227
1285.0,-48934.31227
1286.0,-48934.31227
1287.0,-48934.31227
1288.0,-48934.31227
1289.0,-48934.31227
1290.0,-48934.31227
1291.0,-48934.31227
1292.0,-48934.31227
1293.0,-48934.31227
1294.0,-48934.31227
1295.0,-48934.31227
1296.0,-48934.31227
1297.0,-48934.31227
1298.0,-48934.31227
1299.0,-48934.31227
1300.0,-48934.31227
1301.0,-48934.31227
1302.0,-48934.31227
1303.0,-48934.31227
1304.0,-48934.31227
1305.0,-48934.31227
1306.0,-48934.31227
1307.0,-48934.31227
1308.0,-48934.31227
1309.0,-48934.31227
1310.0,-48934.31227
1311.0,-48934.31227
1312.0,-48934.31227
1313.0,-48934.31227
1314.0,-48934.31227
1315.0,-48934.31227
1316.0,-48934.31227
1317.0,-48934.31227
1318.0,-48934.31227
1319.0,-48934.31227
1320.0,-48934.31227
1321.0,-48934.31227
1322.0,-48934.31227
1323.0,-48934.31227
1324.0,-48934.31227
1325.0,-48934.31227
1326.0,-48934.31227
1327.0,-48934.31227
1328.0,-48934.31227
1329.0,-48934.31227
1330.0,-48934.31227
1331.0,-48934.31227
1332.0,-48934.31227
1333.0,-48934.31227
1334.0,-48934.31227
1335.0,-48934.31227
1336.0,-48934.31227
1337.0,-48934.31227
1338.0,-48934.31227
1339.0,-48934.31227
1340.0,-48934.31227
1341.0,-48934.31227
1342.0,-48934.31227
1343.0,-48934.31227
1344.0,-48934.31227
1345.0,-48934.31227
1346.0,-48934.31227
1347.0,-48934.31227
1348.0,-48934.31227
1349.0,-48934.31227
1350.0,-48934.31227
1351.0,-48934.31227
1352.0,-48934.31227
1353.0,-48934.31227
1354.0,-48934.31227
1355.0,-48934.31227
1356.0,-48934.31227
1357.0,-48934.31227
1358.0,-48934.31227
1359.0,-48934.31227
1360.0,-48934.31227
1361.0,-48934.31227
1362.0,-48934.31227
1363.0,-48934.31227
1364.0,-48934.31227
1365.0,-48934.31227
1366.0,-48934.31227
1367.0,-48934.31227
1368.0,-48934.31227
1369.0,-48934.31227
1370.0,-48934.31227
1371.0,-48934.31227
1372.0,-48934.31227
1373.0,-48934.31227
1374.0,-48934.31227
1375.0,-48934.31227
1376.0,-48934.31227
1377.0,-48934.31227
1378.0,-48934.31227
1379.0,-48934.31227
1380.0,-48934.31227
1381.0,-48934.31227
1382.0,-48934.31227
1383.0,-48934.31227
1384.0,-48934.31227
1385.0,-48934.31227
1386.0,-48934.31227
1387.0,-48934.31227
1388.0,-48934.31227
1389.0,-48934.31227
1390.0,-48934.31227
1391.0,-48934.31227
1392.0,-48934.31227
1393.0,-48934.31227
1394.0,-48934.31227
1395.0,-48934.31227
1396.0,-48934.31227
1397.0,-48934.31227
1398.0,-48934.31227
1399.0,-48934.31227
1400.0,-48934.31227
1401.0,-48934.31227
1402.0,-48934.31227
1403.0,-48934.31227
1404.0,-48934.31227
1405.0,-48934.31227
1406.0,-48934.31227
1407.0,-48934.31227
1408.0,-48934.31227
1409.0,-48934.31227
1410.0,-48934.31227
1411.0,-48934.31227
1412.0,-48934.31227
1413.0,-48934.31227
1414.0,-48934.31227
1415.0,-48934.31227
1416.0,-48934.31227
1417.0,-48934.31227
1418.0,-48934.31227
1419.0,-48934.31227
1420.0,-48934.31227
1421.0,-48934.31227
1422.0,-48934.31227
1423.0,-48934.31227
1424.0,-48934.31227
1425.0,-48934.31227
1426.0,-48934.31227
1427.0,-48934.31227
1428.0,-48934.31227
1429.0,-48934.31227
1430.0,-48934.31227
1431.0,-48934.31227
1432.0,-48934.31227
1433.0,-48934.31227
1434.0,-48934.31227
1435.0,-48934.31227
1436.0,-48934.31227
1437.0,-48934.31227
1438.0,-48934.31227
1439.0,-48934.31227
1440.0,-48934.31227
1441.0,-48934.31227
1442.0,-48934.31227
1443.0,-48934.31227
1444.0,-48934.31227
1445.0,-48934.31227
1446.0,-48934.31227
1447.0,-48934.31227
1448.0,-48934.31227
1449.0,-48934.31227
1450.0,-48934.31227
1451.0,-48934.31227
1452.0,-48934.31227
1453.0,-48934.31227
1454.0,-48934.31227
1455.0,-48934.31227
1456.0,-48934.31227
1457.0,-48934.31227
1458.0,-48934.31227
1459.0,-48934.31227
1460.0,-48934.31227
1461.0,-48934.31227
1462.0,-48934.31227
1463.0,-48934.31227
1464.0,-48934.31227
1465.0,-48934.31227
1466.0,-48934.31227
1467.0,-48934.31227
1468.0,-48934.31227
1469.0,-48934.31227
1470.0,-48934.31227
1471.0,-48934.31227
1472.0,-48934.31227
1473.0,-48934.31227
1474.0,-48934.31227
1475.0,-48934.31227
1476.0,-48934.31227
1477.0,-48934.31227
1478.0,-48934.31227
1479.0,-48934.31227
1480.0,-48934.31227
1481.0,-48934.31227
1482.0,-48934.31227
1483.0,-48934.31227
1484.0,-48934.31227
1485.0,-48934.31227
1486.0,-48934.31227
1487.0,-48934.31227
1488.0,-48934.31227
1489.0,-48934.31227
1490.0,-48934.31227
1491.0,-48934.31227
1492.0,-48934.31227
1493.0,-48934.31227
1494.0,-48934.31227
1495.0,-48934.31227
1496.0,-48934.31227
1497.0,-48934.31227
1498.0,-48934.31227
1499.0,-48934.31227
1500.0,-48934.31227
1501.0,-48934.31227
1502.0,-48934.31227
1503.0,-48934.31227
1504.0,-48934.31227
1505.0,-48934.31227
1506.0,-48934.31227
1507.0,-48934.31227
1508.0,-48934.31227
1509.0,-48934.31227
1510.0,-48934.31227
1511.0,-48934.31227
1512.0,-48934.31227
1513.0,-48934.31227
1514.0,-48934.31227
1515.0,-48934.31227
1516.0,-48934.31227
1517.0,-48934.31227
1518.0,-48934.31227
1519.0,-48934.31227
1520.0,-48934.31227
1521.0,-48934.31227
1522.0,-48934.31227
1523.0,-48934.31227
1524.0,-48934.31227
1525.0,-48934.31227
1526.0,-48934.31227
1527.0,-48934.31227
1528.0,-48934.31227
1529.0,-48934.31227
1530.0,-48934.31227
1531.0,-48934.31227
1532.0,-48934.31227
1533.0,-48934.31227
1534.0,-48934.31227
1535.0,-48934.31227
1536.0,-48934.31227
1537.0,-48934.31227
1538.0,-48934.31227
1539.0,-48934.31227
1540.0,-48934.31227
1541.0,-48934.31227
1542.0,-48934.31227
1543.0,-48934.31227
1544.0,-48934.31227
1545.0,-48934.31227
1546.0,-48934.31227
1547.0,-48934.31227
1548.0,-48934.31227
1549.0,-48934.31227
1550.0,-48934.31227
1551.0,-48934.31227
1552.0,-48934.31227
1553.0,-48934.31227
1554.0,-48934.31227
1555.0,-48934.31227
1556.0,-48934.31227
1557.0,-48934.31227
1558.0,-48934.31227
1559.0,-48934.31227
1560.0,-48934.31227
1561.0,-48934.31227
1562.0,-48934.31227
1563.0,-48934.31227
1564.0,-48934.31227
1565.0,-48934.31227
1566.0,-48934.31227
1567.0,-48934.31227
1568.0,-48934.31227
1569.0,-48934.31227
1570.0,-48934.31227
1571.0,-48934.31227
1572.0,-48934.31227
1573.0,-48934.31227
1574.0,-48934.31227
1575.0,-48934.31227
1576.0,-48934.31227
1577.0,-48934.31227
1578.0,-48934.31227
1579.0,-48934.31227
1580.0,-48934.31227
1581.0,-48934.31227
1582.0,-48934.31227
1583.0,-48934.31227
1584.0,-48934.31227
1585.0,-48934.31227
1586.0,-48934.31227
1587.0,-48934.31227
1588.0,-48934.31227
1589.0,-48934.31227
1590.0,-48934.31227
1591.0,-48934.31227
1592.0,-48934.31227
1593.0,-48934.31227
1594.0,-48934.31227
1595.0,-48934.31227
1596.0,-48934.31227
1597.0,-48934.31227
1598.0,-48934.31227
1599.0,-48934.31227
1600.0,-48934.31227
1601.0,-48934.31227
1602.0,-48934.31227
1603.0,-48934.31227
1604.0,-48934.31227
1605.0,-48934.31227
1606.0,-48934.31227
1607.0,-48934.31227
1608.0,-48934.31227
1609.0,-48934.31227
1610.0,-48934.31227
1611.0,-48934.31227
1612.0,-48934.31227
1613.0,-48934.31227
1614.0,-48934.31227
1615.0,-48934.31227
1616.0,-48934.31227
1617.0,-48934.31227
1618.0,-48934.31227
1619.0,-48934.31227
1620.0,-48934.31227
1621.0,-48934.31227
1622.0,-48934.31227
1623.0,-48934.31227
1624.0,-48934.31227
1625.0,-48934.31227
1626.0,-48934.31227
1627.0,-48934.31227
1628.0,-48934.31227
1629.0,-48934.31227
1630.0,-48934.31227
1631.0,-48934.31227
1632.0,-48934.31227
1633.0,-48934.31227
1634.0,-48934.31227
1635.0,-48934.31227
1636.0,-48934.31227
1637.0,-48934.31227
1638.0,-48934.31227
1639.0,-48934.31227
1640.0,-48934.31227
1641.0,-48934.31227
1642.0,-48934.31227
1643.0,-48934.31227
1644.0,-48934.31227
1645.0,-48934.31227
1646.0,-48934.31227
1647.0,-48934.31227
1648.0,-48934.31227
1649.0,-48934.31227
1650.0,-48934.31227
1651.0,-48934.31227
1652.0,-48934.31227
1653.0,-48934.31227
1654.0,-48934.31227
1655.0,-48934.31227
1656.0,-48934.31227
1657.0,-48934.31227
1658.0,-48934.31227
1659.0,-48934.31227
1660.0,-48934.31227
1661.0,-48934.31227
1662.0,-48934.31227
1663.0,-48934.31227
1664.0,-48934.31227
1665.0,-48934.31227
1666.0,-48934.31227
1667.0,-48934.31227
1668.0,-48934.31227
1669.0,-48934.31227
1670.0,-48934.31227
1671.0,-48934.31227
1672.0,-48934.31227
1673.0,-48934.31227
1674.0,-48934.31227
1675.0,-48934.31227
1676.0,-48934.31227
1677.0,-48934.31227
1678.0,-48934.31227
1679.0,-48934.31227
1680.0,-48934.31227
1681.0,-48934.31227
1682.0,-48934.31227
1683.0,-48934.31227
1684.0,-48934.31227
1685.0,-48934.31227
1686.0,-48934.31227
1687.0,-48934.31227
1688.0,-48934.31227
1689.0,-48934.31227
1690.0,-48934.31227
1691.0,-48934.31227
1692.0,-48934.31227
1693.0,-48934.31227
1694.0,-48934.31227
1695.0,-48934.31227
1696.0,-48934.31227
1697.0,-48934.31227
1698.0,-48934.31227
1699.0,-48934.31227
1700.0,-48934.31227
1701.0,-48934.31227
1702.0,-48934.31227
1703.0,-48934.31227
1704.0,-48934.31227
1705.0,-48934.31227
1706.0,-48934.31227
1707.0,-48934.31227
1708.0,-48934.31227
1709.0,-48934.31227
1710.0,-48934.31227
1711.0,-48934.31227
1712.0,-48934.31227
1713.0,-48934.31227
1714.0,-48934.31227
1715.0,-48934.31227
1716.0,-48934.31227
1717.0,-48934.31227
1718.0,-48934.31227
1719.0,-48934.31227
1720.0,-48934.31227
1721.0,-48934.31227
1722.0,-48934.31227
1723.0,-48934.31227
1724.0,-48934.31227
1725.0,-48934.31227
1726.0,-48934.31227
1727.0,-48934.31227
1728.0,-48934.31227
1729.0,-48934.31227
1730.0,-48934.31227
1731.0,-48934.31227
1732.0,-48934.31227
1733.0,-48934.31227
1734.0,-48934.31227
1735.0,-48934.31227
1736.0,-48934.31227
1737.0,-48934.31227
1738.0,-48934.31227
1739.0,-48934.31227
1740.0,-48934.31227
1741.0,-48934.31227
1742.0,-48934.31227
1743.0,-48934.31227
1744.0,-48934.31227
1745.0,-48934.31227
1746.0,-48934.31227
1747.0,-48934.31227
1748.0,-48934.31227
1749.0,-48934.31227
1750.0,-48934.31227
1751.0,-48934.31227
1752.0,-48934.31227
1753.0,-48934.31227
1754.0,-48934.31227
1755.0,-48934.31227
1756.0,-48934.31227
1757.0,-48934.31227
1758.0,-48934.31227
1759.0,-48934.31227
1760.0,-48934.31227
1761.0,-48934.31227
1762.0,-48934.31227
1763.0,-48934.31227
1764.0,-48934.31227
1765.0,-48934.31227
1766.0,-48934.31227
1767.0,-48934.31227
1768.0,-48934.31227
1769.0,-48934.31227
1770.0,-48934.31227
1771.0,-48934.31227
1772.0,-48934.31227
1773.0,-48934.31227
1774.0,-48934.31227
1775.0,-48934.31227
1776.0,-48934.31227
1777.0,-48934.31227
1778.0,-48934.31227
1779.0,-48934.31227
1780.0,-48934.31227
1781.0,-48934.31227
1782.0,-48934.31227
1783.0,-48934.31227
1784.0,-48934.31227
1785.0,-48934.31227
1786.0,-48934.31227
1787.0,-48934.31227
1788.0,-48934.31227
1789.0,-48934.31227
1790.0,-48934.31227
1791.0,-48934.31227
1792.0,-48934.31227
1793.0,-48934.31227
1794.0,-48934.31227
1795.0,-48934.31227
1796.0,-48934.31227
1797.0,-48934.31227
1798.0,-48934.31227
1799.0,-48934.31227
1800.0,-48934.31227
1801.0,-48934.31227
1802.0,-48934.31227
1803.0,-48934.31227
1804.0,-48934.31227
1805.0,-48934.31227
1806.0,-48934.31227
1807.0,-48934.31227
1808.0,-48934.31227
1809.0,-48934.31227
1810.0,-48934.31227
1811.0,-48934.31227
1812.0,-48934.31227
1813.0,-48934.31227
1814.0,-48934.31227
1815.0,-48934.31227
1816.0,-48934.31227
1817.0,-48934.31227
1818.0,-48934.31227
1819.0,-48934.31227
1820.0,-48934.31227
1821.0,-48934.31227
1822.0,-48934.31227
1823.0,-48934.31227
1824.0,-48934.31227
1825.0,-48934.31227
1826.0,-48934.31227
1827.0,-48934.31227
1828.0,-48934.31227
1829.0,-48934.31227
1830.0,-48934.31227
1831.0,-48934.31227
1832.0,-48934.31227
1833.0,-48934.31227
1834.0,-48934.31227
1835.0,-48934.31227
1836.0,-48934.31227
1837.0,-48934.31227
1838.0,-48934.31227
1839.0,-48934.31227
1840.0,-48934.31227
1841.0,-48934.31227
1842.0,-48934.31227
1843.0,-48934.31227
1844.0,-48934.31227
1845.0,-48934.31227
1846.0,-48934.31227
1847.0,-48934.31227
1848.0,-48934.31227
1849.0,-48934.31227
1850.0,-48934.31227
1851.0,-48934.31227
1852.0,-48934.31227
1853.0,-48934.31227
1854.0,-48934.31227
1855.0,-48934.31227
1856.0,-48934.31227
1857.0,-48934.31227
1858.0,-48934.31227
1859.0,-48934.31227
1860.0,-48934.31227
1861.0,-48934.31227
1862.0,-48934.31227
1863.0,-48934.31227
1864.0,-48934.31227
1865.0,-48934.31227
1866.0,-48934.31227
1867.0,-48934.31227
1868.0,-48934.31227
1869.0,-48934.31227
1870.0,-48934.31227
1871.0,-48934.31227
1872.0,-48934.31227
1873.0,-48934.31227
1874.0,-48934.31227
1875.0,-48934.31227
1876.0,-48934.31227
1877.0,-48934.31227
1878.0,-48934.31227
1879.0,-48934.31227
1880.0,-48934.31227
1881.0,-48934.31227
1882.0,-48934.31227
1883.0,-48934.31227
1884.0,-48934.31227
1885.0,-48934.31227
1886.0,-48934.31227
1887.0,-48934.31227
1888.0,-48934.31227
1889.0,-48934.31227
1890.0,-48934.31227
1891.0,-48934.31227
1892.0,-48934.31227
1893.0,-48934.31227
1894.0,-48934.31227
1895.0,-48934.31227
1896.0,-48934.31227
1897.0,-48934.31227
1898.0,-48934.31227
1899.0,-48934.31227
1900.0,-48934.31227
1901.0,-48934.31227
1902.0,-48934.31227
1903.0,-48934.31227
1904.0,-48934.31227
1905.0,-48934.31227
1906.0,-48934.31227
1907.0,-48934.31227
1908.0,-48934.31227
1909.0,-48934.31227
1910.0,-48934.31227
1911.0,-48934.31227
1912.0,-48934.31227
1913.0,-48934.31227
1914.0,-48934.31227
1915.0,-48934.31227
1916.0,-48934.31227
1917.0,-48934.31227
1918.0,-48934.31227
1919.0,-48934.31227
1920.0,-48934.31227
1921.0,-48934.31227
1922.0,-48934.31227
1923.0,-48934.31227
1924.0,-48934.31227
1925.0,-48934.31227
1926.0,-48934.31227
1927.0,-48934.31227
1928.0,-48934.31227
1929.0,-48934.31227
1930.0,-48934.31227
1931.0,-48934.31227
1932.0,-48934.31227
1933.0,-48934.31227
1934.0,-48934.31227
1935.0,-48934.31227
1936.0,-48934.31227
1937.0,-48934.31227
1938.0,-48934.31227
1939.0,-48934.31227
1940.0,-48934.31227
1941.0,-48934.31227
1942.0,-48934.31227
1943.0,-48934.31227
1944.0,-48934.31227
1945.0,-48934.31227
1946.0,-48934.31227
1947.0,-48934.31227
1948.0,-48934.31227
1949.0,-48934.31227
1950.0,-48934.31227
1951.0,-48934.31227
1952.0,-48934.31227
1953.0,-48934.31227
1954.0,-48934.31227
1955.0,-48934.31227
1956.0,-48934.31227
1957.0,-48934.31227
1958.0,-48934.31227
1959.0,-48934.31227
1960.0,-48934.31227
1961.0,-48934.31227
1962.0,-48934.31227
1963.0,-48934.31227
1964.0,-48934.31227
1965.0,-48934.31227
1966.0,-48934.31227
1967.0,-48934.31227
1968.0,-48934.31227
1969.0,-48934.31227
1970.0,-48934.31227
1971.0,-48934.31227
1972.0,-48934.31227
1973.0,-48934.31227
1974.0,-48934.31227
1975.0,-48934.31227
1976.0,-48934.31227
1977.0,-48934.31227
1978.0,-48934.31227
1979.0,-48934.31227
1980.0,-48934.31227
1981.0,-48934.31227
1982.0,-48934.31227
1983.0,-48934.31227
1984.0,-48934.31227
1985.0,-48934.31227
1986.0,-48934.31227
1987.0,-48934.31227
1988.0,-48934.31227
1989.0,-48934.31227
1990.0,-48934.31227
1991.0,-48934.31227
1992.0,-48934.31227
1993.0,-48934.31227
1994.0,-48934.31227
1995.0,-48934.31227
1996.0,-48934.31227
1997.0,-48934.31227
1998.0,-48934.31227
1999.0,-48934.31227
2000.0,-48934.31227
2001.0,-48934.31227
2002.0,-48934.31227
2003.0,-48934.31227
2004.0,-48934.31227
2005.0,-48934.31227
2006.0,-48934.31227
2007.0,-48934.31227
2008.0,-48934.31227
2009.0,-48934.31227
2010.0,-48934.31227
2011.0,-48934.31227
2012.0,-48934.31227
2013.0,-48934.31227
2014.0,-48934.31227
2015.0,-48934.31227
2016.0,-48934.31227
2017.0,-48934.31227
2018.0,-48934.31227
2019.0,-48934.31227
2020.0,-48934.31227
2021.0,-48934.31227
2022.0,-48934.31227
2023.0,-48934.31227
2024.0,-48934.31227
2025.0,-48934.31227
2026.0,-48934.31227
2027.0,-48934.31227
2028.0,-48934.31227
2029.0,-48934.31227
2030.0,-48934.31227
2031.0,-48934.31227
2032.0,-48934.31227
2033.0,-48934.31227
2034.0,-48934.31227
2035.0,-48934.31227
2036.0,-48934.31227
2037.0,-48934.31227
2038.0,-48934.31227
2039.0,-48934.31227
2040.0,-48934.31227
2041.0,-48934.31227
2042.0,-48934.31227
2043.0,-48934.31227
2044.0,-48934.31227
2045.0,-48934.31227
2046.0,-48934.31227
2047.0,-48934.31227
2048.0,-48934.31227
2049.0,-48934.31227
2050.0,-48934.31227
2051.0,-48934.31227
2052.0,-48934.31227
2053.0,-48934.31227
2054.0,-48934.31227
2055.0,-48934.31227
2056.0,-48934.31227
2057.0,-48934.31227
2058.0,-48934.31227
2059.0,-48934.31227
2060.0,-48934.31227
2061.0,-48934.31227
2062.0,-48934.31227
2063.0,-48934.31227
2064.0,-48934.31227
2065.0,-48934.31227
2066.0,-48934.31227
2067.0,-48934.31227
2068.0,-48934.31227
2069.0,-48934.31227
2070.0,-48934.31227
2071.0,-48934.31227
2072.0,-48934.31227
2073.0,-48934.31227
2074.0,-48934.31227
2075.0,-48934.31227
2076.0,-48934.31227
2077.0,-48934.31227
2078.0,-48934.31227
2079.0,-48934.31227
2080.0,-48934.31227
2081.0,-48934.31227
2082.0,-48934.31227
2083.0,-48934.31227
2084.0,-48934.31227
2085.0,-48934.31227
2086.0,-48934.31227
2087.0,-48934.31227
2088.0,-48934.31227
2089.0,-48934.31227
2090.0,-48934.31227
2091.0,-48934.31227
2092.0,-48934.31227
2093.0,-48934.31227
2094.0,-48934.31227
2095.0,-48934.31227
2096.0,-48934.31227
2097.0,-48934.31227
2098.0,-48934.31227
2099.0,-48934.31227
2100.0,-48934.31227
2101.0,-48934.31227
2102.0,-48934.31227
2103.0,-48934.31227
2104.0,-48934.31227
2105.0,-48934.31227
2106.0,-48934.31227
2107.0,-48934.31227
2108.0,-48934.31227
2109.0,-48934.31227
2110.0,-48934.31227
2111.0,-48934.31227
2112.0,-48934.31227
2113.0,-48934.31227
2114.0,-48934.31227
2115.0,-48934.31227
2116.0,-48934.31227
2117.0,-48934.31227
2118.0,-48934.31227
2119.0,-48934.31227
2120.0,-48934.31227
2121.0,-48934.31227
2122.0,-48934.31227
2123.0,-48934.31227
2124.0,-48934.31227
2125.0,-48934.31227
2126.0,-48934.31227
2127.0,-48934.31227
2128.0,-48934.31227
2129.0,-48934.31227
2130.0,-48934.31227
2131.0,-48934.31227
2132.0,-48934.31227
2133.0,-48934.31227
2134.0,-48934.31227
2135.0,-48934.31227
2136.0,-48934.31227
2137.0,-48934.31227
2138.0,-48934.31227
2139.0,-48934.31227
2140.0,-48934.31227
2141.0,-48934.31227
2142.0,-48934.31227
2143.0,-48934.31227
2144.0,-48934.31227
2145.0,-48934.31227
2146.0,-48934.31227
2147.0,-48934.31227
2148.0,-48934.31227
2149.0,-48934.31227
2150.0,-48934.31227
2151.0,-48934.31227
2152.0,-48934.31227
2153.0,-48934.31227
2154.0,-48934.31227
2155.0,-48934.31227
2156.0,-48934.31227
2157.0,-48934.31227
2158.0,-48934.31227
2159.0,-48934.31227
2160.0,-48934.31227
2161.0,-48934.31227
2162.0,-48934.31227
2163.0,-48934.31227
2164.0,-48934.31227
2165.0,-48934.31227
2166.0,-48934.31227
2167.0,-48934.31227
2168.0,-48934.31227
2169.0,-48934.31227
2170.0,-48934.31227
2171.0,-48934.31227
2172.0,-48934.31227
2173.0,-48934.31227
2174.0,-48934.31227
2175.0,-48934.31227
2176.0,-48934.31227
2177.0,-48934.31227
2178.0,-48934.31227
2179.0,-48934.31227
2180.0,-48934.31227
2181.0,-48934.31227
2182.0,-48934.31227
2183.0,-48934.31227
2184.0,-48934.31227
2185.0,-48934.31227
2186.0,-48934.31227
2187.0,-48934.31227
2188.0,-48934.31227
2189.0,-48934.31227
2190.0,-48934.31227
2191.0,-48934.31227
2192.0,-48934.31227
2193.0,-48934.31227
2194.0,-48934.31227
2195.0,-48934.31227
2196.0,-48934.31227
2197.0,-48934.31227
2198.0,-48934.31227
2199.0,-48934.31227
2200.0,-48934.31227
2201.0,-48934.31227
2202.0,-48934.31227
2203.0,-48934.31227
2204.0,-48934.31227
2205.0,-48934.31227
2206.0,-48934.31227
2207.0,-48934.31227
2208.0,-48934.31227
2209.0,-48934.31227
2210.0,-48934.31227
2211.0,-48934.31227
2212.0,-48934.31227
2213.0,-48934.31227
2214.0,-48934.31227
2215.0,-48934.31227
2216.0,-48934.31227
2217.0,-48934.31227
2218.0,-48934.31227
2219.0,-48934.31227
2220.0,-48934.31227
2221.0,-48934.31227
2222.0,-48934.31227
2223.0,-48934.31227
2224.0,-48934.31227
2225.0,-48934.31227
2226.0,-48934.31227
2227.0,-48934.31227
2228.0,-48934.31227
2229.0,-48934.31227
2230.0,-48934.31227
2231.0,-48934.31227
2232.0,-48934.31227
2233.0,-48934.31227
2234.0,-48934.31227
2235.0,-48934.31227
2236.0,-48934.31227
2237.0,-48934.31227
2238.0,-48934.31227
2239.0,-48934.31227
2240.0,-48934.31227
2241.0,-48934.31227
2242.0,-48934.31227
2243.0,-48934.31227
2244.0,-48934.31227
2245.0,-48934.31227
2246.0,-48934.31227
2247.0,-48934.31227
2248.0,-48934.31227
2249.0,-48934.31227
2250.0,-48934.31227
2251.0,-48934.31227
2252.0,-48934.31227
2253.0,-48934.31227
2254.0,-48934.31227
2255.0,-48934.31227
2256.0,-48934.31227
2257.0,-48934.31227
2258.0,-48934.31227
2259.0,-48934.31227
2260.0,-48934.31227
2261.0,-48934.31227
2262.0,-48934.31227
2263.0,-48934.31227
2264.0,-48934.31227
2265.0,-48934.31227
2266.0,-48934.31227
2267.0,-48934.31227
2268.0,-48934.31227
2269.0,-48934.31227
2270.0,-48934.31227
2271.0,-48934.31227
2272.0,-48934.31227
2273.0,-48934.31227
2274.0,-48934.31227
2275.0,-48934.31227
2276.0,-48934.31227
2277.0,-48934.31227
2278.0,-48934.31227
2279.0,-48934.31227
2280.0,-48934.31227
2281.0,-48934.31227
2282.0,-48934.31227
2283.0,-48934.31227
2284.0,-48934.31227
2285.0,-48934.31227
2286.0,-48934.31227
2287.0,-48934.31227
2288.0,-48934.31227
2289.0,-48934.31227
2290.0,-48934.31227
2291.0,-48934.31227
2292.0,-48934.31227
2293.0,-48934.31227
2294.0,-48934.31227
2295.0,-48934.31227
2296.0,-48934.31227
2297.0,-48934.31227
2298.0,-48934.31227
2299.0,-48934.31227
2300.0,-48934.31227
2301.0,-48934.31227
2302.0,-48934.31227
2303.0,-48934.31227
2304.0,-48934.31227
2305.0,-48934.31227
2306.0,-48934.31227
2307.0,-48934.31227
2308.0,-48934.31227
2309.0,-48934.31227
2310.0,-48934.31227
2311.0,-48934.31227
2312.0,-48934.31227
2313.0,-48934.31227
2314.0,-48934.31227
2315.0,-48934.31227
2316.0,-48934.31227
2317.0,-48934.31227
2318.0,-48934.31227
2319.0,-48934.31227
2320.0,-48934.31227
2321.0,-48934.31227
2322.0,-48934.31227
2323.0,-48934.31227
2324.0,-48934.31227
2325.0,-48934.31227
2326.0,-48934.31227
2327.0,-48934.31227
2328.0,-48934.31227
2329.0,-48934.31227
2330.0,-48934.31227
2331.0,-48934.31227
2332.0,-48934.31227
2333.0,-48934.31227
2334.0,-48934.31227
2335.0,-48934.31227
2336.0,-48934.31227
2337.0,-48934.31227
2338.0,-48934.31227
2339.0,-48934.31227
2340.0,-48934.31227
2341.0,-48934.31227
2342.0,-48934.31227
2343.0,-48934.31227
2344.0,-48934.31227
2345.0,-48934.31227
2346.0,-48934.31227
2347.0,-48934.31227
2348.0,-48934.31227
2349.0,-48934.31227
2350.0,-48934.31227
2351.0,-48934.31227
2352.0,-48934.31227
2353.0,-48934.31227
2354.0,-48934.31227
2355.0,-48934.31227
2356.0,-48934.31227
2357.0,-48934.31227
2358.0,-48934.31227
2359.0,-48934.31227
2360.0,-48934.31227
2361.0,-48934.31227
2362.0,-48934.31227
2363.0,-48934.31227
2364.0,-48934.31227
2365.0,-48934.31227
2366.0,-48934.31227
2367.0,-48934.31227
2368.0,-48934.31227
2369.0,-48934.31227
2370.0,-48934.31227
2371.0,-48934.31227
2372.0,-48934.31227
2373.0,-48934.31227
2374.0,-48934.31227
2375.0,-48934.31227
2376.0,-48934.31227
2377.0,-48934.31227
2378.0,-48934.31227
2379.0,-48934.31227
2380.0,-48934.31227
2381.0,-48934.31227
2382.0,-48934.31227
2383.0,-48934.31227
2384.0,-48934.31227
2385.0,-48934.31227
2386.0,-48934.31227
2387.0,-48934.31227
2388.0,-48934.31227
2389.0,-48934.31227
2390.0,-48934.31227
2391.0,-48934.31227
2392.0,-48934.31227
2393.0,-48934.31227
2394.0,-48934.31227
2395.0,-48934.31227
2396.0,-48934.31227
2397.0,-48934.31227
2398.0,-48934.31227
2399.0,-48934.31227
2400.0,-48934.31227
2401.0,-48934.31227
2402.0,-48934.31227
2403.0,-48934.31227
2404.0,-48934.31227
2405.0,-48934.31227
2406.0,-48934.31227
2407.0,-48934.31227
2408.0,-48934.31227
2409.0,-48934.31227
2410.0,-48934.31227
2411.0,-48934.31227
2412.0,-48934.31227
2413.0,-48934.31227
2414.0,-48934.31227
2415.0,-48934.31227
2416.0,-48934.31227
2417.0,-48934.31227
2418.0,-48934.31227
2419.0,-48934.31227
2420.0,-48934.31227
2421.0,-48934.31227
2422.0,-48934.31227
2423.0,-48934.31227
2424.0,-48934.31227
2425.0,-48934.31227
2426.0,-48934.31227
2427.0,-48934.31227
2428.0,-48934.31227
2429.0,-48934.31227
2430.0,-48934.31227
2431.0,-48934.31227
2432.0,-48934.31227
2433.0,-48934.31227
2434.0,-48934.31227
2435.0,-48934.31227
2436.0,-48934.31227
2437.0,-48934.31227
2438.0,-48934.31227
2439.0,-48934.31227
2440.0,-48934.31227
2441.0,-48934.31227
2442.0,-48934.31227
2443.0,-48934.31227
2444.0,-48934.31227
2445.0,-48934.31227
2446.0,-48934.31227
2447.0,-48934.31227
2448.0,-48934.31227
2449.0,-48934.31227
2450.0,-48934.31227
2451.0,-48934.31227
2452.0,-48934.31227
2453.0,-48934.31227
2454.0,-48934.31227
2455.0,-48934.31227
2456.0,-48934.31227
2457.0,-48934.31227
2458.0,-48934.31227
2459.0,-48934.31227
2460.0,-48934.31227
2461.0,-48934.31227
2462.0,-48934.31227
2463.0,-48934.31227
2464.0,-48934.31227
2465.0,-48934.31227
2466.0,-48934.31227
2467.0,-48934.31227
2468.0,-48934.31227
2469.0,-48934.31227
2470.0,-48934.31227
2471.0,-48934.31227
2472.0,-48934.31227
2473.0,-48934.31227
2474.0,-48934.31227
2475.0,-48934.31227
2476.0,-48934.31227
2477.0,-48934.31227
2478.0,-48934.31227
2479.0,-48934.31227
2480.0,-48934.31227
2481.0,-48934.31227
2482.0,-48934.31227
2483.0,-48934.31227
2484.0,-48934.31227
2485.0,-48934.31227
2486.0,-48934.31227
2487.0,-48934.31227
2488.0,-48934.31227
2489.0,-48934.31227
2490.0,-48934.31227
2491.0,-48934.31227
2492.0,-48934.31227
2493.0,-48934.31227
2494.0,-48934.31227
2495.0,-48934.31227
2496.0,-48934.31227
2497.0,-48934.31227
2498.0,-48934.31227
2499.0,-48934.31227
2500.0,-48934.31227
2501.0,-48934.31227
2502.0,-48934.31227
2503.0,-48934.31227
2504.0,-48934.31227
2505.0,-48934.31227
2506.0,-48934.31227
2507.0,-48934.31227
2508.0,-48934.31227
2509.0,-48934.31227
2510.0,-48934.31227
2511.0,-48934.31227
2512.0,-48934.31227
2513.0,-48934.31227
2514.0,-48934.31227
2515.0,-48934.31227
2516.0,-48934.31227
2517.0,-48934.31227
2518.0,-48934.31227
2519.0,-48934.31227
2520.0,-48934.31227
2521.0,-48934.31227
2522.0,-48934.31227
2523.0,-48934.31227
2524.0,-48934.31227
2525.0,-48934.31227
2526.0,-48934.31227
2527.0,-48934.31227
2528.0,-48934.31227
2529.0,-48934.31227
2530.0,-48934.31227
2531.0,-48934.31227
2532.0,-48934.31227
2533.0,-48934.31227
2534.0,-48934.31227
2535.0,-48934.31227
2536.0,-48934.31227
2537.0,-48934.31227
2538.0,-48934.31227
2539.0,-48934.31227
2540.0,-48934.31227
2541.0,-48934.31227
2542.0,-48934.31227
2543.0,-48934.31227
2544.0,-48934.31227
2545.0,-48934.31227
2546.0,-48934.31227
2547.0,-48934.31227
2548.0,-48934.31227
2549.0,-48934.31227
2550.0,-48934.31227
2551.0,-48934.31227
2552.0,-48934.31227
2553.0,-48934.31227
2554.0,-48934.31227
2555.0,-48934.31227
2556.0,-48934.31227
2557.0,-48934.31227
2558.0,-48934.31227
2559.0,-48934.31227
2560.0,-48934.31227
2561.0,-48934.31227
2562.0,-48934.31227
2563.0,-48934.31227
2564.0,-48934.31227
2565.0,-48934.31227
2566.0,-48934.31227
2567.0,-48934.31227
2568.0,-48934.31227
2569.0,-48934.31227
2570.0,-48934.31227
2571.0,-48934.31227
2572.0,-48934.31227
2573.0,-48934.31227
2574.0,-48934.31227
2575.0,-48934.31227
2576.0,-48934.31227
2577.0,-48934.31227
2578.0,-48934.31227
2579.0,-48934.31227
2580.0,-48934.31227
2581.0,-48934.31227
2582.0,-48934.31227
2583.0,-48934.31227
2584.0,-48934.31227
2585.0,-48934.31227
2586.0,-48934.31227
2587.0,-48934.31227
2588.0,-48934.31227
2589.0,-48934.31227
2590.0,-48934.31227
2591.0,-48934.31227
2592.0,-48934.31227
2593.0,-48934.31227
2594.0,-48934.31227
2595.0,-48934.31227
2596.0,-48934.31227
2597.0,-48934.31227
2598.0,-48934.31227
2599.0,-48934.31227
2600.0,-48934.31227
2601.0,-48934.31227
2602.0,-48934.31227
2603.0,-48934.31227
2604.0,-48934.31227
2605.0,-48934.31227
2606.0,-48934.31227
2607.0,-48934.31227
2608.0,-48934.31227
2609.0,-48934.31227
2610.0,-48934.31227
2611.0,-48934.31227
2612.0,-48934.31227
2613.0,-48934.31227
2614.0,-48934.31227
2615.0,-48934.31227
2616.0,-48934.31227
2617.0,-48934.31227
2618.0,-48934.31227
2619.0,-48934.31227
2620.0,-48934.31227
2621.0,-48934.31227
2622.0,-48934.31227
2623.0,-48934.31227
2624.0,-48934.31227
2625.0,-48934.31227
2626.0,-48934.31227
2627.0,-48934.31227
2628.0,-48934.31227
2629.0,-48934.31227
2630.0,-48934.31227
2631.0,-48934.31227
2632.0,-48934.31227
2633.0,-48934.31227
2634.0,-48934.31227
2635.0,-48934.31227
2636.0,-48934.31227
2637.0,-48934.31227
2638.0,-48934.31227
2639.0,-48934.31227
2640.0,-48934.31227
2641.0,-48934.31227
2642.0,-48934.31227
2643.0,-48934.31227
2644.0,-48934.31227
2645.0,-48934.31227
2646.0,-48934.31227
2647.0,-48934.31227
2648.0,-48934.31227
2649.0,-48934.31227
2650.0,-48934.31227
2651.0,-48934.31227
2652.0,-48934.31227
2653.0,-48934.31227
2654.0,-48934.31227
2655.0,-48934.31227
2656.0,-48934.31227
2657.0,-48934.31227
2658.0,-48934.31227
2659.0,-48934.31227
2660.0,-48934.31227
2661.0,-48934.31227
2662.0,-48934.31227
2663.0,-48934.31227
2664.0,-48934.31227
2665.0,-48934.31227
2666.0,-48934.31227
2667.0,-48934.31227
2668.0,-48934.31227
2669.0,-48934.31227
2670.0,-48934.31227
2671.0,-48934.31227
2672.0,-48934.31227
2673.0,-48934.31227
2674.0,-48934.31227
2675.0,-48934.31227
2676.0,-48934.31227
2677.0,-48934.31227
2678.0,-48934.31227
2679.0,-48934.31227
2680.0,-48934.31227
2681.0,-48934.31227
2682.0,-48934.31227
2683.0,-48934.31227
2684.0,-48934.31227
2685.0,-48934.31227
2686.0,-48934.31227
2687.0,-48934.31227
2688.0,-48934.31227
2689.0,-48934.31227
2690.0,-48934.31227
2691.0,-48934.31227
2692.0,-48934.31227
2693.0,-48934.31227
2694.0,-48934.31227
2695.0,-48934.31227
2696.0,-48934.31227
2697.0,-48934.31227
2698.0,-48934.31227
2699.0,-48934.31227
2700.0,-48934.31227
2701.0,-48934.31227
2702.0,-48934.31227
2703.0,-48934.31227
2704.0,-48934.31227
2705.0,-48934.31227
2706.0,-48934.31227
2707.0,-48934.31227
2708.0,-48934.31227
2709.0,-48934.31227
2710.0,-48934.31227
2711.0,-48934.31227
2712.0,-48934.31227
2713.0,-48934.31227
2714.0,-48934.31227
2715.0,-48934.31227
2716.0,-48934.31227
2717.0,-48934.31227
2718.0,-48934.31227
2719.0,-48934.31227
2720.0,-48934.31227
2721.0,-48934.31227
2722.0,-48934.31227
2723.0,-48934.31227
2724.0,-48934.31227
2725.0,-48934.31227
2726.0,-48934.31227
2727.0,-48934.31227
2728.0,-48934.31227
2729.0,-48934.31227
2730.0,-48934.31227
2731.0,-48934.31227
2732.0,-48934.31227
2733.0,-48934.31227
2734.0,-48934.31227
2735.0,-48934.31227
2736.0,-48934.31227
2737.0,-48934.31227
2738.0,-48934.31227
2739.0,-48934.31227
2740.0,-48934.31227
2741.0,-48934.31227
2742.0,-48934.31227
2743.0,-48934.31227
2744.0,-48934.31227
2745.0,-48934.31227
2746.0,-48934.31227
2747.0,-48934.31227
2748.0,-48934.31227
2749.0,-48934.31227
2750.0,-48934.31227
2751.0,-48934.31227
2752.0,-48934.31227
2753.0,-48934.31227
2754.0,-48934.31227
2755.0,-48934.31227
2756.0,-48934.31227
2757.0,-48934.31227
2758.0,-48934.31227
2759.0,-48934.31227
2760.0,-48934.31227
2761.0,-48934.31227
2762.0,-48934.31227
2763.0,-48934.31227
2764.0,-48934.31227
2765.0,-48934.31227
2766.0,-48934.31227
2767.0,-48934.31227
2768.0,-48934.31227
2769.0,-48934.31227
2770.0,-48934.31227
2771.0,-48934.31227
2772.0,-48934.31227
2773.0,-48934.31227
2774.0,-48934.31227
2775.0,-48934.31227
2776.0,-48934.31227
2777.0,-48934.31227
2778.0,-48934.31227
2779.0,-48934.31227
2780.0,-48934.31227
2781.0,-48934.31227
2782.0,-48934.31227
2783.0,-48934.31227
2784.0,-48934.31227
2785.0,-48934.31227
2786.0,-48934.31227
2787.0,-48934.31227
2788.0,-48934.31227
2789.0,-48934.31227
2790.0,-48934.31227
2791.0,-48934.31227
2792.0,-48934.31227
2793.0,-48934.31227
2794.0,-48934.31227
2795.0,-48934.31227
2796.0,-48934.31227
2797.0,-48934.31227
2798.0,-48934.31227
2799.0,-48934.31227
2800.0,-48934.31227
2801.0,-48934.31227
2802.0,-48934.31227
2803.0,-48934.31227
2804.0,-48934.31227
2805.0,-48934.31227
2806.0,-48934.31227
2807.0,-48934.31227
2808.0,-48934.31227
2809.0,-48934.31227
2810.0,-48934.31227
2811.0,-48934.31227
2812.0,-48934.31227
2813.0,-48934.31227
2814.0,-48934.31227
2815.0,-48934.31227
2816.0,-48934.31227
2817.0,-48934.31227
2818.0,-48934.31227
2819.0,-48934.31227
2820.0,-48934.31227
2821.0,-48934.31227
2822.0,-48934.31227
2823.0,-48934.31227
2824.0,-48934.31227
2825.0,-48934.31227
2826.0,-48934.31227
2827.0,-48934.31227
2828.0,-48934.31227
2829.0,-48934.31227
2830.0,-48934.31227
2831.0,-48934.31227
2832.0,-48934.31227
2833.0,-48934.31227
2834.0,-48934.31227
2835.0,-48934.31227
2836.0,-48934.31227
2837.0,-48934.31227
2838.0,-48934.31227
2839.0,-48934.31227
2840.0,-48934.31227
2841.0,-48934.31227
2842.0,-48934.31227
2843.0,-48934.31227
2844.0,-48934.31227
2845.0,-48934.31227
2846.0,-48934.31227
2847.0,-48934.31227
2848.0,-48934.31227
2849.0,-48934.31227
2850.0,-48934.31227
2851.0,-48934.31227
2852.0,-48934.31227
2853.0,-48934.31227
2854.0,-48934.31227
2855.0,-48934.31227
2856.0,-48934.31227
2857.0,-48934.31227
2858.0,-48934.31227
2859.0,-48934.31227
2860.0,-48934.31227
2861.0,-48934.31227
2862.0,-48934.31227
2863.0,-48934.31227
2864.0,-48934.31227
2865.0,-48934.31227
2866.0,-48934.31227
2867.0,-48934.31227
2868.0,-48934.31227
2869.0,-48934.31227
2870.0,-48934.31227
2871.0,-48934.31227
2872.0,-48934.31227
2873.0,-48934.31227
2874.0,-48934.31227
2875.0,-48934.31227
2876.0,-48934.31227
2877.0,-48934.31227
2878.0,-48934.31227
2879.0,-48934.31227
2880.0,-48934.31227
2881.0,-48934.31227
2882.0,-48934.31227
2883.0,-48934.31227
2884.0,-48934.31227
2885.0,-48934.31227
2886.0,-48934.31227
2887.0,-48934.31227
2888.0,-48934.31227
2889.0,-48934.31227
2890.0,-48934.31227
2891.0,-48934.31227
2892.0,-48934.31227
2893.0,-48934.31227
2894.0,-48934.31227
2895.0,-48934.31227
2896.0,-48934.31227
2897.0,-48934.31227
2898.0,-48934.31227
2899.0,-48934.31227
2900.0,-48934.31227
2901.0,-48934.31227
2902.0,-48934.31227
2903.0,-48934.31227
2904.0,-48934.31227
2905.0,-48934.31227
2906.0,-48934.31227
2907.0,-48934.31227
2908.0,-48934.31227
2909.0,-48934.31227
2910.0,-48934.31227
2911.0,-48934.31227
2912.0,-48934.31227
2913.0,-48934.31227
2914.0,-48934.31227
2915.0,-48934.31227
2916.0,-48934.31227
2917.0,-48934.31227
2918.0,-48934.31227
2919.0,-48934.31227
2920.0,-48934.31227
2921.0,-48934.31227
2922.0,-48934.31227
2923.0,-48934.31227
2924.0,-48934.31227
2925.0,-48934.31227
2926.0,-48934.31227
2927.0,-48934.31227
2928.0,-48934.31227
2929.0,-48934.31227
2930.0,-48934.31227
2931.0,-48934.31227
2932.0,-48934.31227
2933.0,-48934.31227
2934.0,-48934.31227
2935.0,-48934.31227
2936.0,-48934.31227
2937.0,-48934.31227
2938.0,-48934.31227
2939.0,-48934.31227
2940.0,-48934.31227
2941.0,-48934.31227
2942.0,-48934.31227
2943.0,-48934.31227
2944.0,-48934.31227
2945.0,-48934.31227
2946.0,-48934.31227
2947.0,-48934.31227
2948.0,-48934.31227
2949.0,-48934.31227
2950.0,-48934.31227
2951.0,-48934.31227
2952.0,-48934.31227
2953.0,-48934.31227
2954.0,-48934.31227
2955.0,-48934.31227
2956.0,-48934.31227
2957.0,-48934.31227
2958.0,-48934.31227
2959.0,-48934.31227
2960.0,-48934.31227
2961.0,-48934.31227
2962.0,-48934.31227
2963.0,-48934.31227
2964.0,-48934.31227
2965.0,-48934.31227
2966.0,-48934.31227
2967.0,-48934.31227
2968.0,-48934.31227
2969.0,-48934.31227
2970.0,-48934.31227
2971.0,-48934.31227
2972.0,-48934.31227
2973.0,-48934.31227
2974.0,-48934.31227
2975.0,-48934.31227
2976.0,-48934.31227
2977.0,-48934.31227
2978.0,-48934.31227
2979.0,-48934.31227
2980.0,-48934.31227
2981.0,-48934.31227
2982.0,-48934.31227
2983.0,-48934.31227
2984.0,-48934.31227
2985.0,-48934.31227
2986.0,-48934.31227
2987.0,-48934.31227
2988.0,-48934.31227
2989.0,-48934.31227
2990.0,-48934.31227
2991.0,-48934.31227
2992.0,-48934.31227
2993.0,-48934.31227
2994.0,-48934.31227
2995.0,-48934.31227
2996.0,-48934.31227
2997.0,-48934.31227
2998.0,-48934.31227
2999.0,-48934.31227


==> figs/tikz/logs/gm_worms_lbfgs.csv <==
1.0,-78164.62837159038
1.2,-70173.62837159038
2.0,-62182.47184198917
3.0,-50966.201083454645
4.0,-49125.435509356575
5.0,-48704.769137307114
6.0,-48588.5084285114
7.0,-48547.67855937454
8.0,-48529.75500226791
9.0,-48520.315620880116
10.0,-48514.11479389861
11.0,-48510.9640043449
12.0,-48509.20423916759
13.0,-48508.22990703017
14.0,-48507.687431123966
15.0,-48507.32917804461
16.0,-48507.17271047311
17.0,-48507.08089636559
18.0,-48507.01496235416
19.0,-48506.953606172036
20.0,-48506.946491999995
21.0,-48506.946491999995
22.0,-48506.946491999995
23.0,-48506.946491999995
24.0,-48506.946491999995
25.0,-48506.946491999995
26.0,-48506.946491999995
27.0,-48506.946491999995
28.0,-48506.946491999995
29.0,-48506.946491999995
30.0,-48506.946491999995
31.0,-48506.946491999995
32.0,-48506.946491999995
33.0,-48506.946491999995
34.0,-48506.946491999995
35.0,-48506.946491999995
36.0,-48506.946491999995
37.0,-48506.946491999995
38.0,-48506.946491999995
39.0,-48506.946491999995
40.0,-48506.946491999995
41.0,-48506.946491999995
42.0,-48506.946491999995
43.0,-48506.946491999995
44.0,-48506.946491999995
45.0,-48506.946491999995
46.0,-48506.946491999995
47.0,-48506.946491999995
48.0,-48506.946491999995
49.0,-48506.946491999995
50.0,-48506.946491999995
51.0,-48506.946491999995
52.0,-48506.946491999995
53.0,-48506.946491999995
54.0,-48506.946491999995
55.0,-48506.946491999995
56.0,-48506.946491999995
57.0,-48506.946491999995
58.0,-48506.946491999995
59.0,-48506.946491999995
60.0,-48506.946491999995
61.0,-48506.946491999995
62.0,-48506.946491999995
63.0,-48506.946491999995
64.0,-48506.946491999995
65.0,-48506.946491999995
66.0,-48506.946491999995
67.0,-48506.946491999995
68.0,-48506.946491999995
69.0,-48506.946491999995
70.0,-48506.946491999995
71.0,-48506.946491999995
72.0,-48506.946491999995
73.0,-48506.946491999995
74.0,-48506.946491999995
75.0,-48506.946491999995
76.0,-48506.946491999995
77.0,-48506.946491999995
78.0,-48506.946491999995
79.0,-48506.946491999995
80.0,-48506.946491999995
81.0,-48506.946491999995
82.0,-48506.946491999995
83.0,-48506.946491999995
84.0,-48506.946491999995
85.0,-48506.946491999995
86.0,-48506.946491999995
87.0,-48506.946491999995
88.0,-48506.946491999995
89.0,-48506.946491999995
90.0,-48506.946491999995
91.0,-48506.946491999995
92.0,-48506.946491999995
93.0,-48506.946491999995
94.0,-48506.946491999995
95.0,-48506.946491999995
96.0,-48506.946491999995
97.0,-48506.946491999995
98.0,-48506.946491999995
99.0,-48506.946491999995
100.0,-48506.946491999995
101.0,-48506.946491999995
102.0,-48506.946491999995
103.0,-48506.946491999995
104.0,-48506.946491999995
105.0,-48506.946491999995
106.0,-48506.946491999995
107.0,-48506.946491999995
108.0,-48506.946491999995
109.0,-48506.946491999995
110.0,-48506.946491999995
111.0,-48506.946491999995
112.0,-48506.946491999995
113.0,-48506.946491999995
114.0,-48506.946491999995
115.0,-48506.946491999995
116.0,-48506.946491999995
117.0,-48506.946491999995
118.0,-48506.946491999995
119.0,-48506.946491999995
120.0,-48506.946491999995
121.0,-48506.946491999995
122.0,-48506.946491999995
123.0,-48506.946491999995
124.0,-48506.946491999995
125.0,-48506.946491999995
126.0,-48506.946491999995
127.0,-48506.946491999995
128.0,-48506.946491999995
129.0,-48506.946491999995
130.0,-48506.946491999995
131.0,-48506.946491999995
132.0,-48506.946491999995
133.0,-48506.946491999995
134.0,-48506.946491999995
135.0,-48506.946491999995
136.0,-48506.946491999995
137.0,-48506.946491999995
138.0,-48506.946491999995
139.0,-48506.946491999995
140.0,-48506.946491999995
141.0,-48506.946491999995
142.0,-48506.946491999995
143.0,-48506.946491999995
144.0,-48506.946491999995
145.0,-48506.946491999995
146.0,-48506.946491999995
147.0,-48506.946491999995
148.0,-48506.946491999995
149.0,-48506.946491999995
150.0,-48506.946491999995
151.0,-48506.946491999995
152.0,-48506.946491999995
153.0,-48506.946491999995
154.0,-48506.946491999995
155.0,-48506.946491999995
156.0,-48506.946491999995
157.0,-48506.946491999995
158.0,-48506.946491999995
159.0,-48506.946491999995
160.0,-48506.946491999995
161.0,-48506.946491999995
162.0,-48506.946491999995
163.0,-48506.946491999995
164.0,-48506.946491999995
165.0,-48506.946491999995
166.0,-48506.946491999995
167.0,-48506.946491999995
168.0,-48506.946491999995
169.0,-48506.946491999995
170.0,-48506.946491999995
171.0,-48506.946491999995
172.0,-48506.946491999995
173.0,-48506.946491999995
174.0,-48506.946491999995
175.0,-48506.946491999995
176.0,-48506.946491999995
177.0,-48506.946491999995
178.0,-48506.946491999995
179.0,-48506.946491999995
180.0,-48506.946491999995
181.0,-48506.946491999995
182.0,-48506.946491999995
183.0,-48506.946491999995
184.0,-48506.946491999995
185.0,-48506.946491999995
186.0,-48506.946491999995
187.0,-48506.946491999995
188.0,-48506.946491999995
189.0,-48506.946491999995
190.0,-48506.946491999995
191.0,-48506.946491999995
192.0,-48506.946491999995
193.0,-48506.946491999995
194.0,-48506.946491999995
195.0,-48506.946491999995
196.0,-48506.946491999995
197.0,-48506.946491999995
198.0,-48506.946491999995
199.0,-48506.946491999995
200.0,-48506.946491999995
201.0,-48506.946491999995
202.0,-48506.946491999995
203.0,-48506.946491999995
204.0,-48506.946491999995
205.0,-48506.946491999995
206.0,-48506.946491999995
207.0,-48506.946491999995
208.0,-48506.946491999995
209.0,-48506.946491999995
210.0,-48506.946491999995
211.0,-48506.946491999995
212.0,-48506.946491999995
213.0,-48506.946491999995
214.0,-48506.946491999995
215.0,-48506.946491999995
216.0,-48506.946491999995
217.0,-48506.946491999995
218.0,-48506.946491999995
219.0,-48506.946491999995
220.0,-48506.946491999995
221.0,-48506.946491999995
222.0,-48506.946491999995
223.0,-48506.946491999995
224.0,-48506.946491999995
225.0,-48506.946491999995
226.0,-48506.946491999995
227.0,-48506.946491999995
228.0,-48506.946491999995
229.0,-48506.946491999995
230.0,-48506.946491999995
231.0,-48506.946491999995
232.0,-48506.946491999995
233.0,-48506.946491999995
234.0,-48506.946491999995
235.0,-48506.946491999995
236.0,-48506.946491999995
237.0,-48506.946491999995
238.0,-48506.946491999995
239.0,-48506.946491999995
240.0,-48506.946491999995
241.0,-48506.946491999995
242.0,-48506.946491999995
243.0,-48506.946491999995
244.0,-48506.946491999995
245.0,-48506.946491999995
246.0,-48506.946491999995
247.0,-48506.946491999995
248.0,-48506.946491999995
249.0,-48506.946491999995
250.0,-48506.946491999995
251.0,-48506.946491999995
252.0,-48506.946491999995
253.0,-48506.946491999995
254.0,-48506.946491999995
255.0,-48506.946491999995
256.0,-48506.946491999995
257.0,-48506.946491999995
258.0,-48506.946491999995
259.0,-48506.946491999995
260.0,-48506.946491999995
261.0,-48506.946491999995
262.0,-48506.946491999995
263.0,-48506.946491999995
264.0,-48506.946491999995
265.0,-48506.946491999995
266.0,-48506.946491999995
267.0,-48506.946491999995
268.0,-48506.946491999995
269.0,-48506.946491999995
270.0,-48506.946491999995
271.0,-48506.946491999995
272.0,-48506.946491999995
273.0,-48506.946491999995
274.0,-48506.946491999995
275.0,-48506.946491999995
276.0,-48506.946491999995
277.0,-48506.946491999995
278.0,-48506.946491999995
279.0,-48506.946491999995
280.0,-48506.946491999995
281.0,-48506.946491999995
282.0,-48506.946491999995
283.0,-48506.946491999995
284.0,-48506.946491999995
285.0,-48506.946491999995
286.0,-48506.946491999995
287.0,-48506.946491999995
288.0,-48506.946491999995
289.0,-48506.946491999995
290.0,-48506.946491999995
291.0,-48506.946491999995
292.0,-48506.946491999995
293.0,-48506.946491999995
294.0,-48506.946491999995
295.0,-48506.946491999995
296.0,-48506.946491999995
297.0,-48506.946491999995
298.0,-48506.946491999995
299.0,-48506.946491999995
300.0,-48506.946491999995
301.0,-48506.946491999995
302.0,-48506.946491999995
303.0,-48506.946491999995
304.0,-48506.946491999995
305.0,-48506.946491999995
306.0,-48506.946491999995
307.0,-48506.946491999995
308.0,-48506.946491999995
309.0,-48506.946491999995
310.0,-48506.946491999995
311.0,-48506.946491999995
312.0,-48506.946491999995
313.0,-48506.946491999995
314.0,-48506.946491999995
315.0,-48506.946491999995
316.0,-48506.946491999995
317.0,-48506.946491999995
318.0,-48506.946491999995
319.0,-48506.946491999995
320.0,-48506.946491999995
321.0,-48506.946491999995
322.0,-48506.946491999995
323.0,-48506.946491999995
324.0,-48506.946491999995
325.0,-48506.946491999995
326.0,-48506.946491999995
327.0,-48506.946491999995
328.0,-48506.946491999995
329.0,-48506.946491999995
330.0,-48506.946491999995
331.0,-48506.946491999995
332.0,-48506.946491999995
333.0,-48506.946491999995
334.0,-48506.946491999995
335.0,-48506.946491999995
336.0,-48506.946491999995
337.0,-48506.946491999995
338.0,-48506.946491999995
339.0,-48506.946491999995
340.0,-48506.946491999995
341.0,-48506.946491999995
342.0,-48506.946491999995
343.0,-48506.946491999995
344.0,-48506.946491999995
345.0,-48506.946491999995
346.0,-48506.946491999995
347.0,-48506.946491999995
348.0,-48506.946491999995
349.0,-48506.946491999995
350.0,-48506.946491999995
351.0,-48506.946491999995
352.0,-48506.946491999995
353.0,-48506.946491999995
354.0,-48506.946491999995
355.0,-48506.946491999995
356.0,-48506.946491999995
357.0,-48506.946491999995
358.0,-48506.946491999995
359.0,-48506.946491999995
360.0,-48506.946491999995
361.0,-48506.946491999995
362.0,-48506.946491999995
363.0,-48506.946491999995
364.0,-48506.946491999995
365.0,-48506.946491999995
366.0,-48506.946491999995
367.0,-48506.946491999995
368.0,-48506.946491999995
369.0,-48506.946491999995
370.0,-48506.946491999995
371.0,-48506.946491999995
372.0,-48506.946491999995
373.0,-48506.946491999995
374.0,-48506.946491999995
375.0,-48506.946491999995
376.0,-48506.946491999995
377.0,-48506.946491999995
378.0,-48506.946491999995
379.0,-48506.946491999995
380.0,-48506.946491999995
381.0,-48506.946491999995
382.0,-48506.946491999995
383.0,-48506.946491999995
384.0,-48506.946491999995
385.0,-48506.946491999995
386.0,-48506.946491999995
387.0,-48506.946491999995
388.0,-48506.946491999995
389.0,-48506.946491999995
390.0,-48506.946491999995
391.0,-48506.946491999995
392.0,-48506.946491999995
393.0,-48506.946491999995
394.0,-48506.946491999995
395.0,-48506.946491999995
396.0,-48506.946491999995
397.0,-48506.946491999995
398.0,-48506.946491999995
399.0,-48506.946491999995
400.0,-48506.946491999995
401.0,-48506.946491999995
402.0,-48506.946491999995
403.0,-48506.946491999995
404.0,-48506.946491999995
405.0,-48506.946491999995
406.0,-48506.946491999995
407.0,-48506.946491999995
408.0,-48506.946491999995
409.0,-48506.946491999995
410.0,-48506.946491999995
411.0,-48506.946491999995
412.0,-48506.946491999995
413.0,-48506.946491999995
414.0,-48506.946491999995
415.0,-48506.946491999995
416.0,-48506.946491999995
417.0,-48506.946491999995
418.0,-48506.946491999995
419.0,-48506.946491999995
420.0,-48506.946491999995
421.0,-48506.946491999995
422.0,-48506.946491999995
423.0,-48506.946491999995
424.0,-48506.946491999995
425.0,-48506.946491999995
426.0,-48506.946491999995
427.0,-48506.946491999995
428.0,-48506.946491999995
429.0,-48506.946491999995
430.0,-48506.946491999995
431.0,-48506.946491999995
432.0,-48506.946491999995
433.0,-48506.946491999995
434.0,-48506.946491999995
435.0,-48506.946491999995
436.0,-48506.946491999995
437.0,-48506.946491999995
438.0,-48506.946491999995
439.0,-48506.946491999995
440.0,-48506.946491999995
441.0,-48506.946491999995
442.0,-48506.946491999995
443.0,-48506.946491999995
444.0,-48506.946491999995
445.0,-48506.946491999995
446.0,-48506.946491999995
447.0,-48506.946491999995
448.0,-48506.946491999995
449.0,-48506.946491999995
450.0,-48506.946491999995
451.0,-48506.946491999995
452.0,-48506.946491999995
453.0,-48506.946491999995
454.0,-48506.946491999995
455.0,-48506.946491999995
456.0,-48506.946491999995
457.0,-48506.946491999995
458.0,-48506.946491999995
459.0,-48506.946491999995
460.0,-48506.946491999995
461.0,-48506.946491999995
462.0,-48506.946491999995
463.0,-48506.946491999995
464.0,-48506.946491999995
465.0,-48506.946491999995
466.0,-48506.946491999995
467.0,-48506.946491999995
468.0,-48506.946491999995
469.0,-48506.946491999995
470.0,-48506.946491999995
471.0,-48506.946491999995
472.0,-48506.946491999995
473.0,-48506.946491999995
474.0,-48506.946491999995
475.0,-48506.946491999995
476.0,-48506.946491999995
477.0,-48506.946491999995
478.0,-48506.946491999995
479.0,-48506.946491999995
480.0,-48506.946491999995
481.0,-48506.946491999995
482.0,-48506.946491999995
483.0,-48506.946491999995
484.0,-48506.946491999995
485.0,-48506.946491999995
486.0,-48506.946491999995
487.0,-48506.946491999995
488.0,-48506.946491999995
489.0,-48506.946491999995
490.0,-48506.946491999995
491.0,-48506.946491999995
492.0,-48506.946491999995
493.0,-48506.946491999995
494.0,-48506.946491999995
495.0,-48506.946491999995
496.0,-48506.946491999995
497.0,-48506.946491999995
498.0,-48506.946491999995
499.0,-48506.946491999995
500.0,-48506.946491999995
501.0,-48506.946491999995
502.0,-48506.946491999995
503.0,-48506.946491999995
504.0,-48506.946491999995
505.0,-48506.946491999995
506.0,-48506.946491999995
507.0,-48506.946491999995
508.0,-48506.946491999995
509.0,-48506.946491999995
510.0,-48506.946491999995
511.0,-48506.946491999995
512.0,-48506.946491999995
513.0,-48506.946491999995
514.0,-48506.946491999995
515.0,-48506.946491999995
516.0,-48506.946491999995
517.0,-48506.946491999995
518.0,-48506.946491999995
519.0,-48506.946491999995
520.0,-48506.946491999995
521.0,-48506.946491999995
522.0,-48506.946491999995
523.0,-48506.946491999995
524.0,-48506.946491999995
525.0,-48506.946491999995
526.0,-48506.946491999995
527.0,-48506.946491999995
528.0,-48506.946491999995
529.0,-48506.946491999995
530.0,-48506.946491999995
531.0,-48506.946491999995
532.0,-48506.946491999995
533.0,-48506.946491999995
534.0,-48506.946491999995
535.0,-48506.946491999995
536.0,-48506.946491999995
537.0,-48506.946491999995
538.0,-48506.946491999995
539.0,-48506.946491999995
540.0,-48506.946491999995
541.0,-48506.946491999995
542.0,-48506.946491999995
543.0,-48506.946491999995
544.0,-48506.946491999995
545.0,-48506.946491999995
546.0,-48506.946491999995
547.0,-48506.946491999995
548.0,-48506.946491999995
549.0,-48506.946491999995
550.0,-48506.946491999995
551.0,-48506.946491999995
552.0,-48506.946491999995
553.0,-48506.946491999995
554.0,-48506.946491999995
555.0,-48506.946491999995
556.0,-48506.946491999995
557.0,-48506.946491999995
558.0,-48506.946491999995
559.0,-48506.946491999995
560.0,-48506.946491999995
561.0,-48506.946491999995
562.0,-48506.946491999995
563.0,-48506.946491999995
564.0,-48506.946491999995
565.0,-48506.946491999995
566.0,-48506.946491999995
567.0,-48506.946491999995
568.0,-48506.946491999995
569.0,-48506.946491999995
570.0,-48506.946491999995
571.0,-48506.946491999995
572.0,-48506.946491999995
573.0,-48506.946491999995
574.0,-48506.946491999995
575.0,-48506.946491999995
576.0,-48506.946491999995
577.0,-48506.946491999995
578.0,-48506.946491999995
579.0,-48506.946491999995
580.0,-48506.946491999995
581.0,-48506.946491999995
582.0,-48506.946491999995
583.0,-48506.946491999995
584.0,-48506.946491999995
585.0,-48506.946491999995
586.0,-48506.946491999995
587.0,-48506.946491999995
588.0,-48506.946491999995
589.0,-48506.946491999995
590.0,-48506.946491999995
591.0,-48506.946491999995
592.0,-48506.946491999995
593.0,-48506.946491999995
594.0,-48506.946491999995
595.0,-48506.946491999995
596.0,-48506.946491999995
597.0,-48506.946491999995
598.0,-48506.946491999995
599.0,-48506.946491999995
600.0,-48506.946491999995
601.0,-48506.946491999995
602.0,-48506.946491999995
603.0,-48506.946491999995
604.0,-48506.946491999995
605.0,-48506.946491999995
606.0,-48506.946491999995
607.0,-48506.946491999995
608.0,-48506.946491999995
609.0,-48506.946491999995
610.0,-48506.946491999995
611.0,-48506.946491999995
612.0,-48506.946491999995
613.0,-48506.946491999995
614.0,-48506.946491999995
615.0,-48506.946491999995
616.0,-48506.946491999995
617.0,-48506.946491999995
618.0,-48506.946491999995
619.0,-48506.946491999995
620.0,-48506.946491999995
621.0,-48506.946491999995
622.0,-48506.946491999995
623.0,-48506.946491999995
624.0,-48506.946491999995
625.0,-48506.946491999995
626.0,-48506.946491999995
627.0,-48506.946491999995
628.0,-48506.946491999995
629.0,-48506.946491999995
630.0,-48506.946491999995
631.0,-48506.946491999995
632.0,-48506.946491999995
633.0,-48506.946491999995
634.0,-48506.946491999995
635.0,-48506.946491999995
636.0,-48506.946491999995
637.0,-48506.946491999995
638.0,-48506.946491999995
639.0,-48506.946491999995
640.0,-48506.946491999995
641.0,-48506.946491999995
642.0,-48506.946491999995
643.0,-48506.946491999995
644.0,-48506.946491999995
645.0,-48506.946491999995
646.0,-48506.946491999995
647.0,-48506.946491999995
648.0,-48506.946491999995
649.0,-48506.946491999995
650.0,-48506.946491999995
651.0,-48506.946491999995
652.0,-48506.946491999995
653.0,-48506.946491999995
654.0,-48506.946491999995
655.0,-48506.946491999995
656.0,-48506.946491999995
657.0,-48506.946491999995
658.0,-48506.946491999995
659.0,-48506.946491999995
660.0,-48506.946491999995
661.0,-48506.946491999995
662.0,-48506.946491999995
663.0,-48506.946491999995
664.0,-48506.946491999995
665.0,-48506.946491999995
666.0,-48506.946491999995
667.0,-48506.946491999995
668.0,-48506.946491999995
669.0,-48506.946491999995
670.0,-48506.946491999995
671.0,-48506.946491999995
672.0,-48506.946491999995
673.0,-48506.946491999995
674.0,-48506.946491999995
675.0,-48506.946491999995
676.0,-48506.946491999995
677.0,-48506.946491999995
678.0,-48506.946491999995
679.0,-48506.946491999995
680.0,-48506.946491999995
681.0,-48506.946491999995
682.0,-48506.946491999995
683.0,-48506.946491999995
684.0,-48506.946491999995
685.0,-48506.946491999995
686.0,-48506.946491999995
687.0,-48506.946491999995
688.0,-48506.946491999995
689.0,-48506.946491999995
690.0,-48506.946491999995
691.0,-48506.946491999995
692.0,-48506.946491999995
693.0,-48506.946491999995
694.0,-48506.946491999995
695.0,-48506.946491999995
696.0,-48506.946491999995
697.0,-48506.946491999995
698.0,-48506.946491999995
699.0,-48506.946491999995
700.0,-48506.946491999995
701.0,-48506.946491999995
702.0,-48506.946491999995
703.0,-48506.946491999995
704.0,-48506.946491999995
705.0,-48506.946491999995
706.0,-48506.946491999995
707.0,-48506.946491999995
708.0,-48506.946491999995
709.0,-48506.946491999995
710.0,-48506.946491999995
711.0,-48506.946491999995
712.0,-48506.946491999995
713.0,-48506.946491999995
714.0,-48506.946491999995
715.0,-48506.946491999995
716.0,-48506.946491999995
717.0,-48506.946491999995
718.0,-48506.946491999995
719.0,-48506.946491999995
720.0,-48506.946491999995
721.0,-48506.946491999995
722.0,-48506.946491999995
723.0,-48506.946491999995
724.0,-48506.946491999995
725.0,-48506.946491999995
726.0,-48506.946491999995
727.0,-48506.946491999995
728.0,-48506.946491999995
729.0,-48506.946491999995
730.0,-48506.946491999995
731.0,-48506.946491999995
732.0,-48506.946491999995
733.0,-48506.946491999995
734.0,-48506.946491999995
735.0,-48506.946491999995
736.0,-48506.946491999995
737.0,-48506.946491999995
738.0,-48506.946491999995
739.0,-48506.946491999995
740.0,-48506.946491999995
741.0,-48506.946491999995
742.0,-48506.946491999995
743.0,-48506.946491999995
744.0,-48506.946491999995
745.0,-48506.946491999995
746.0,-48506.946491999995
747.0,-48506.946491999995
748.0,-48506.946491999995
749.0,-48506.946491999995
750.0,-48506.946491999995
751.0,-48506.946491999995
752.0,-48506.946491999995
753.0,-48506.946491999995
754.0,-48506.946491999995
755.0,-48506.946491999995
756.0,-48506.946491999995
757.0,-48506.946491999995
758.0,-48506.946491999995
759.0,-48506.946491999995
760.0,-48506.946491999995
761.0,-48506.946491999995
762.0,-48506.946491999995
763.0,-48506.946491999995
764.0,-48506.946491999995
765.0,-48506.946491999995
766.0,-48506.946491999995
767.0,-48506.946491999995
768.0,-48506.946491999995
769.0,-48506.946491999995
770.0,-48506.946491999995
771.0,-48506.946491999995
772.0,-48506.946491999995
773.0,-48506.946491999995
774.0,-48506.946491999995
775.0,-48506.946491999995
776.0,-48506.946491999995
777.0,-48506.946491999995
778.0,-48506.946491999995
779.0,-48506.946491999995
780.0,-48506.946491999995
781.0,-48506.946491999995
782.0,-48506.946491999995
783.0,-48506.946491999995
784.0,-48506.946491999995
785.0,-48506.946491999995
786.0,-48506.946491999995
787.0,-48506.946491999995
788.0,-48506.946491999995
789.0,-48506.946491999995
790.0,-48506.946491999995
791.0,-48506.946491999995
792.0,-48506.946491999995
793.0,-48506.946491999995
794.0,-48506.946491999995
795.0,-48506.946491999995
796.0,-48506.946491999995
797.0,-48506.946491999995
798.0,-48506.946491999995
799.0,-48506.946491999995
800.0,-48506.946491999995
801.0,-48506.946491999995
802.0,-48506.946491999995
803.0,-48506.946491999995
804.0,-48506.946491999995
805.0,-48506.946491999995
806.0,-48506.946491999995
807.0,-48506.946491999995
808.0,-48506.946491999995
809.0,-48506.946491999995
810.0,-48506.946491999995
811.0,-48506.946491999995
812.0,-48506.946491999995
813.0,-48506.946491999995
814.0,-48506.946491999995
815.0,-48506.946491999995
816.0,-48506.946491999995
817.0,-48506.946491999995
818.0,-48506.946491999995
819.0,-48506.946491999995
820.0,-48506.946491999995
821.0,-48506.946491999995
822.0,-48506.946491999995
823.0,-48506.946491999995
824.0,-48506.946491999995
825.0,-48506.946491999995
826.0,-48506.946491999995
827.0,-48506.946491999995
828.0,-48506.946491999995
829.0,-48506.946491999995
830.0,-48506.946491999995
831.0,-48506.946491999995
832.0,-48506.946491999995
833.0,-48506.946491999995
834.0,-48506.946491999995
835.0,-48506.946491999995
836.0,-48506.946491999995
837.0,-48506.946491999995
838.0,-48506.946491999995
839.0,-48506.946491999995
840.0,-48506.946491999995
841.0,-48506.946491999995
842.0,-48506.946491999995
843.0,-48506.946491999995
844.0,-48506.946491999995
845.0,-48506.946491999995
846.0,-48506.946491999995
847.0,-48506.946491999995
848.0,-48506.946491999995
849.0,-48506.946491999995
850.0,-48506.946491999995
851.0,-48506.946491999995
852.0,-48506.946491999995
853.0,-48506.946491999995
854.0,-48506.946491999995
855.0,-48506.946491999995
856.0,-48506.946491999995
857.0,-48506.946491999995
858.0,-48506.946491999995
859.0,-48506.946491999995
860.0,-48506.946491999995
861.0,-48506.946491999995
862.0,-48506.946491999995
863.0,-48506.946491999995
864.0,-48506.946491999995
865.0,-48506.946491999995
866.0,-48506.946491999995
867.0,-48506.946491999995
868.0,-48506.946491999995
869.0,-48506.946491999995
870.0,-48506.946491999995
871.0,-48506.946491999995
872.0,-48506.946491999995
873.0,-48506.946491999995
874.0,-48506.946491999995
875.0,-48506.946491999995
876.0,-48506.946491999995
877.0,-48506.946491999995
878.0,-48506.946491999995
879.0,-48506.946491999995
880.0,-48506.946491999995
881.0,-48506.946491999995
882.0,-48506.946491999995
883.0,-48506.946491999995
884.0,-48506.946491999995
885.0,-48506.946491999995
886.0,-48506.946491999995
887.0,-48506.946491999995
888.0,-48506.946491999995
889.0,-48506.946491999995
890.0,-48506.946491999995
891.0,-48506.946491999995
892.0,-48506.946491999995
893.0,-48506.946491999995
894.0,-48506.946491999995
895.0,-48506.946491999995
896.0,-48506.946491999995
897.0,-48506.946491999995
898.0,-48506.946491999995
899.0,-48506.946491999995
900.0,-48506.946491999995
901.0,-48506.946491999995
902.0,-48506.946491999995
903.0,-48506.946491999995
904.0,-48506.946491999995
905.0,-48506.946491999995
906.0,-48506.946491999995
907.0,-48506.946491999995
908.0,-48506.946491999995
909.0,-48506.946491999995
910.0,-48506.946491999995
911.0,-48506.946491999995
912.0,-48506.946491999995
913.0,-48506.946491999995
914.0,-48506.946491999995
915.0,-48506.946491999995
916.0,-48506.946491999995
917.0,-48506.946491999995
918.0,-48506.946491999995
919.0,-48506.946491999995
920.0,-48506.946491999995
921.0,-48506.946491999995
922.0,-48506.946491999995
923.0,-48506.946491999995
924.0,-48506.946491999995
925.0,-48506.946491999995
926.0,-48506.946491999995
927.0,-48506.946491999995
928.0,-48506.946491999995
929.0,-48506.946491999995
930.0,-48506.946491999995
931.0,-48506.946491999995
932.0,-48506.946491999995
933.0,-48506.946491999995
934.0,-48506.946491999995
935.0,-48506.946491999995
936.0,-48506.946491999995
937.0,-48506.946491999995
938.0,-48506.946491999995
939.0,-48506.946491999995
940.0,-48506.946491999995
941.0,-48506.946491999995
942.0,-48506.946491999995
943.0,-48506.946491999995
944.0,-48506.946491999995
945.0,-48506.946491999995
946.0,-48506.946491999995
947.0,-48506.946491999995
948.0,-48506.946491999995
949.0,-48506.946491999995
950.0,-48506.946491999995
951.0,-48506.946491999995
952.0,-48506.946491999995
953.0,-48506.946491999995
954.0,-48506.946491999995
955.0,-48506.946491999995
956.0,-48506.946491999995
957.0,-48506.946491999995
958.0,-48506.946491999995
959.0,-48506.946491999995
960.0,-48506.946491999995
961.0,-48506.946491999995
962.0,-48506.946491999995
963.0,-48506.946491999995
964.0,-48506.946491999995
965.0,-48506.946491999995
966.0,-48506.946491999995
967.0,-48506.946491999995
968.0,-48506.946491999995
969.0,-48506.946491999995
970.0,-48506.946491999995
971.0,-48506.946491999995
972.0,-48506.946491999995
973.0,-48506.946491999995
974.0,-48506.946491999995
975.0,-48506.946491999995
976.0,-48506.946491999995
977.0,-48506.946491999995
978.0,-48506.946491999995
979.0,-48506.946491999995
980.0,-48506.946491999995
981.0,-48506.946491999995
982.0,-48506.946491999995
983.0,-48506.946491999995
984.0,-48506.946491999995
985.0,-48506.946491999995
986.0,-48506.946491999995
987.0,-48506.946491999995
988.0,-48506.946491999995
989.0,-48506.946491999995
990.0,-48506.946491999995
991.0,-48506.946491999995
992.0,-48506.946491999995
993.0,-48506.946491999995
994.0,-48506.946491999995
995.0,-48506.946491999995
996.0,-48506.946491999995
997.0,-48506.946491999995
998.0,-48506.946491999995
999.0,-48506.946491999995

